Analysis of divergence-preserving unfitted finite element methods for the mixed Poisson problem

In this paper we present a new H(div)-conforming unfitted finite element method for the mixed Poisson problem which is robust in the cut configuration and preserves conservation properties of body-fitted finite element methods. The key is to formulate the divergence-constraint on the active mesh, instead of the physical domain, in order to obtain robustness with respect to cut configurations without the need for a stabilization that pollutes the mass balance. This change in the formulation results in a slight inconsistency, but does not affect the accuracy of the flux variable. By applying post-processings for the scalar variable, in virtue of classical local post-processings in body-fitted methods, we retain optimal convergence rates for both variables and even the superconvergence after post-processing of the scalar variable. We present the method and perform a rigorous a-priori error analysis of the method and discuss several variants and extensions. Numerical experiments confirm the theoretical results.

==> fapprox.csv <==
F,L,k,gammastab,pl2error,p_inner_l2error,psl2error,ul2error,ul2error_bar,postprocessver
0,0,2,0,0.0005277374500109133,9.366546623267923e-05,3.832176039438261e-06,0.00017930004860999233,0.03653876272414845,0
0,0,2,0,0.0005277374500109133,9.366546623267923e-05,0.0006351305619649215,0.00017930004860999233,0.03653876272414845,1
0,0,2,0,0.0005277374500109133,9.366546623267923e-05,0.0006351305619652277,0.00017930004860999233,0.03653876272414845,2
0,1,2,0,5.2014671103164245e-05,7.696931051174999e-06,2.528712814117403e-07,1.6447837902319675e-05,0.0019281961637333317,0
0,1,2,0,5.2014671103164245e-05,7.696931051174999e-06,3.348726325382325e-07,1.6447837902319675e-05,0.0019281961637333317,1
0,1,2,0,5.2014671103164245e-05,7.696931051174999e-06,3.3487263253006935e-07,1.6447837902319675e-05,0.0019281961637333317,2
0,2,2,0,9.354377176703484e-06,9.605365160900026e-07,9.371458663803844e-09,1.4358175575605248e-06,0.010199825479372468,0
0,2,2,0,9.354377176703484e-06,9.605365160900026e-07,9.108191595067606e-09,1.4358175575605248e-06,0.010199825479372468,1
0,2,2,0,9.354377176703484e-06,9.605365160900026e-07,9.10819159852856e-09,1.4358175575605248e-06,0.010199825479372468,2
0,3,2,0,1.5889949341104294e-06,9.076966747474481e-08,4.368362550596806e-10,1.2802577664053973e-07,0.0009279403752519605,0
0,3,2,0,1.5889949341104294e-06,9.076966747474481e-08,4.4077318956489846e-10,1.2802577664053973e-07,0.0009279403752519605,1
0,3,2,0,1.5889949341104294e-06,9.076966747474481e-08,4.407731907674244e-10,1.2802577664053973e-07,0.0009279403752519605,2
0,4,2,0,2.8176882891674286e-07,8.73544548877534e-09,2.9361953422858787e-11,1.1276218688747419e-08,0.00035363430157051506,0
0,4,2,0,2.8176882891674286e-07,8.73544548877534e-09,1.9968245295541036e-11,1.1276218688747419e-08,0.00035363430157051506,1
0,4,2,0,2.8176882891674286e-07,8.73544548877534e-09,1.996824397102258e-11,1.1276218688747419e-08,0.00035363430157051506,2
0,5,2,0,5.0655666299664136e-08,8.578682746026665e-10,5.3494866927715855e-09,1.158774190261298e-09,30.201595081296663,0
0,5,2,0,5.0655666299664136e-08,8.578682746026665e-10,8.430052723117995e-13,1.158774190261298e-09,30.201595081296663,1
0,5,2,0,5.0655666299664136e-08,8.578682746026665e-10,8.430055694350374e-13,1.158774190261298e-09,30.201595081296663,2
1,0,2,0,0.0005279997300253621,9.916191329633783e-05,3.950936972368269e-05,0.0011086427374672903,0.03493494761748997,0
1,0,2,0,0.0005279997300253621,9.916191329633783e-05,0.0006380058906250927,0.0011086427374672903,0.03493494761748997,1
1,0,2,0,0.0005279997300253621,9.916191329633783e-05,0.00063800589062536,0.0011086427374672903,0.03493494761748997,2
1,1,2,0,5.2230564703552806e-05,9.001616975960641e-06,5.252210010325449e-06,0.00027398333178691196,0.018556122313839327,0
1,1,2,0,5.2230564703552806e-05,9.001616975960641e-06,5.098327399585133e-06,0.00027398333178691196,0.018556122313839327,1
1,1,2,0,5.2230564703552806e-05,9.001616975960641e-06,5.098327399591075e-06,0.00027398333178691196,0.018556122313839327,2
1,2,2,0,9.415890476997643e-06,1.478311665647271e-06,1.1557262137187847e-06,6.974856402537466e-05,0.03398946010519971,0
1,2,2,0,9.415890476997643e-06,1.478311665647271e-06,1.1474031380053282e-06,6.974856402537466e-05,0.03398946010519971,1
1,2,2,0,9.415890476997643e-06,1.478311665647271e-06,1.147403138005572e-06,6.974856402537466e-05,0.03398946010519971,2
1,3,2,0,1.6131929884698357e-06,2.932140256070666e-07,2.805787427116797e-07,1.7464464697755798e-05,0.004049388708117238,0
1,3,2,0,1.6131929884698357e-06,2.932140256070666e-07,2.8031353026315937e-07,1.7464464697755798e-05,0.004049388708117238,1
1,3,2,0,1.6131929884698357e-06,2.932140256070666e-07,2.803135302609273e-07,1.7464464697755798e-05,0.004049388708117238,2
1,4,2,0,2.903350885502048e-07,7.055477257821064e-08,7.010961127728102e-08,4.3688653732486045e-06,0.0007297866262755281,0
1,4,2,0,2.903350885502048e-07,7.055477257821064e-08,7.01015373902763e-08,4.3688653732486045e-06,0.0007297866262755281,1
1,4,2,0,2.903350885502048e-07,7.055477257821064e-08,7.010153738796371e-08,4.3688653732486045e-06,0.0007297866262755281,2
1,5,2,0,5.357378994112575e-08,1.7468211680740262e-08,1.886038413211423e-08,1.0926598750414243e-06,29.983981861554003,0
1,5,2,0,5.357378994112575e-08,1.7468211680740262e-08,1.7452567417027472e-08,1.0926598750414243e-06,29.983981861554003,1
1,5,2,0,5.357378994112575e-08,1.7468211680740262e-08,1.745256741713522e-08,1.0926598750414243e-06,29.983981861554003,2
2,0,2,0,0.0005275213633164459,9.376992428982075e-05,5.87421248835638e-06,0.0001920679284384586,0.03612790541460915,0
2,0,2,0,0.0005275213633164459,9.376992428982075e-05,0.0006350511359860003,0.0001920679284384586,0.03612790541460915,1
2,0,2,0,0.0005275213633164459,9.376992428982075e-05,0.0006350511359858371,0.0001920679284384586,0.03612790541460915,2
2,1,2,0,5.20099762333185e-05,7.70391038191509e-06,4.1248921000781007e-07,1.7607103551901567e-05,0.002008589993857967,0
2,1,2,0,5.20099762333185e-05,7.70391038191509e-06,4.6892915952646515e-07,1.7607103551901567e-05,0.002008589993857967,1
2,1,2,0,5.20099762333185e-05,7.70391038191509e-06,4.689291595228688e-07,1.7607103551901567e-05,0.002008589993857967,2
2,2,2,0,9.354108560885635e-06,9.609977245242774e-07,3.114128429332076e-08,1.5593091575287983e-06,0.005582757270810592,0
2,2,2,0,9.354108560885635e-06,9.609977245242774e-07,3.128137606821624e-08,1.5593091575287983e-06,0.005582757270810592,1
2,2,2,0,9.354108560885635e-06,9.609977245242774e-07,3.128137607173314e-08,1.5593091575287983e-06,0.005582757270810592,2
2,3,2,0,1.588982348653847e-06,9.079035498421019e-08,1.979221753896782e-09,1.4064000240833476e-07,0.0007882976411992835,0
2,3,2,0,1.588982348653847e-06,9.079035498421019e-08,1.990635000553344e-09,1.4064000240833476e-07,0.0007882976411992835,1
2,3,2,0,1.588982348653847e-06,9.079035498421019e-08,1.990635000037976e-09,1.4064000240833476e-07,0.0007882976411992835,2
2,4,2,0,2.8176829449747417e-07,8.736369541876862e-09,1.3024666477477298e-10,1.2688691708732203e-08,0.00035414632161950567,0
2,4,2,0,2.8176829449747417e-07,8.736369541876862e-09,1.2871473664541693e-10,1.2688691708732203e-08,0.00035414632161950567,1
2,4,2,0,2.8176829449747417e-07,8.736369541876862e-09,1.2871473497243776e-10,1.2688691708732203e-08,0.00035414632161950567,2
2,5,2,0,5.0655638259833025e-08,8.579072222248071e-10,1.521804826285145e-08,1.6825282633391551e-09,103.60769029736501,0
2,5,2,0,5.0655638259833025e-08,8.579072222248071e-10,8.221149917577422e-12,1.6825282633391551e-09,103.60769029736501,1
2,5,2,0,5.0655638259833025e-08,8.579072222248071e-10,8.221150233107373e-12,1.6825282633391551e-09,103.60769029736501,2
3,0,2,0,0.0005277373123567315,9.366555608369812e-05,3.855240619206202e-06,0.00017924033283196663,0.0367254345768012,0
3,0,2,0,0.0005277373123567315,9.366555608369812e-05,0.0006351255755905427,0.00017924033283196663,0.0367254345768012,1
3,0,2,0,0.0005277373123567315,9.366555608369812e-05,0.0006351255755909259,0.00017924033283196663,0.0367254345768012,2
3,1,2,0,5.201469770197881e-05,7.696930206777246e-06,2.5328027377231833e-07,1.6444160311772036e-05,0.00193176134390516,0
3,1,2,0,5.201469770197881e-05,7.696930206777246e-06,3.3463276962150885e-07,1.6444160311772036e-05,0.00193176134390516,1
3,1,2,0,5.201469770197881e-05,7.696930206777246e-06,3.346327696567916e-07,1.6444160311772036e-05,0.00193176134390516,2
3,2,2,0,9.354376908270078e-06,9.605365115950683e-07,9.283226895598147e-09,1.435678953832859e-06,0.006365747373920485,0
3,2,2,0,9.354376908270078e-06,9.605365115950683e-07,9.106416008230463e-09,1.435678953832859e-06,0.006365747373920485,1
3,2,2,0,9.354376908270078e-06,9.605365115950683e-07,9.106416014741903e-09,1.435678953832859e-06,0.006365747373920485,2
3,3,2,0,1.5889949487891641e-06,9.076966738888077e-08,4.302969898487855e-10,1.2801643751656569e-07,0.0008097266098490803,0
3,3,2,0,1.5889949487891641e-06,9.076966738888077e-08,4.408404110899282e-10,1.2801643751656569e-07,0.0008097266098490803,1
3,3,2,0,1.5889949487891641e-06,9.076966738888077e-08,4.4084040962815266e-10,1.2801643751656569e-07,0.0008097266098490803,2
3,4,2,0,2.817688295623186e-07,8.735445486958636e-09,1.9204444506665062e-11,1.1275665289089946e-08,0.00010845490001572754,0
3,4,2,0,2.817688295623186e-07,8.735445486958636e-09,1.996860940140293e-11,1.1275665289089946e-08,0.00010845490001572754,1
3,4,2,0,2.817688295623186e-07,8.735445486958636e-09,1.9968607860461915e-11,1.1275665289089946e-08,0.00010845490001572754,2
3,5,2,0,5.06556663091914e-08,8.578682745652456e-10,7.228064705840028e-09,1.3273886812694909e-09,35.66728104956866,0
3,5,2,0,5.06556663091914e-08,8.578682745652456e-10,8.430128832894712e-13,1.3273886812694909e-09,35.66728104956866,1
3,5,2,0,5.06556663091914e-08,8.578682745652456e-10,8.430120842106211e-13,1.3273886812694909e-09,35.66728104956866,2
4,0,2,0,0.0005277418960632045,9.366547229216197e-05,3.842002454046111e-06,0.0001794099206950592,0.03654428826026398,0
4,0,2,0,0.0005277418960632045,9.366547229216197e-05,0.0006351347366252518,0.0001794099206950592,0.03654428826026398,1
4,0,2,0,0.0005277418960632045,9.366547229216197e-05,0.0006351347366251502,0.0001794099206950592,0.03654428826026398,2
4,1,2,0,5.201467166973008e-05,7.696931052805998e-06,2.528770770779825e-07,1.6447812787010578e-05,0.0019281199192007663,0
4,1,2,0,5.201467166973008e-05,7.696931052805998e-06,3.348710645893026e-07,1.6447812787010578e-05,0.0019281199192007663,1
4,1,2,0,5.201467166973008e-05,7.696931052805998e-06,3.34871064582984e-07,1.6447812787010578e-05,0.0019281199192007663,2
4,2,2,0,9.35437717649881e-06,9.605365160854864e-07,9.274663858967875e-09,1.4358164661464324e-06,0.00620378470400541,0
4,2,2,0,9.35437717649881e-06,9.605365160854864e-07,9.10817529699833e-09,1.4358164661464324e-06,0.00620378470400541,1
4,2,2,0,9.35437717649881e-06,9.605365160854864e-07,9.108175298483077e-09,1.4358164661464324e-06,0.00620378470400541,2
4,3,2,0,1.588994934137779e-06,9.07696674746672e-08,4.3247797393468046e-10,1.2802576058721302e-07,0.000884345330425399,0
4,3,2,0,1.588994934137779e-06,9.07696674746672e-08,4.4077316196605827e-10,1.2802576058721302e-07,0.000884345330425399,1
4,3,2,0,1.588994934137779e-06,9.07696674746672e-08,4.4077316057935894e-10,1.2802576058721302e-07,0.000884345330425399,2
4,4,2,0,2.8176882891631733e-07,8.735445488769498e-09,2.073332492577364e-11,1.1276215227674782e-08,0.0001519976584212248,0
4,4,2,0,2.8176882891631733e-07,8.735445488769498e-09,1.9968242630847468e-11,1.1276215227674782e-08,0.0001519976584212248,1
4,4,2,0,2.8176882891631733e-07,8.735445488769498e-09,1.9968243319664597e-11,1.1276215227674782e-08,0.0001519976584212248,2
4,5,2,0,5.065566629998904e-08,8.578682745853895e-10,8.516231536695286e-09,1.3871405821479218e-09,46.024509884589335,0
4,5,2,0,5.065566629998904e-08,8.578682745853895e-10,8.430045358813077e-13,1.3871405821479218e-09,46.024509884589335,1
4,5,2,0,5.065566629998904e-08,8.578682745853895e-10,8.430051923228913e-13,1.3871405821479218e-09,46.024509884589335,2

==> unfmixed.csv <==
L,k,gammastab,pl2error,p_inner_l2error,psl2error,ul2error,ul2error_bar,postprocessver
0,0,0,0.00027707421324416623,0.037546331305428844,0.0011841743974621178,0.01903605120890159,0.02794665206833555,0
0,0,0,0.00027707421324416623,0.037546331305428844,0.0009868443237480572,0.01903605120890159,0.02794665206833555,1
0,0,0,0.00027707421324416623,0.037546331305428844,0.0009868443237480808,0.01903605120890159,0.02794665206833555,2
1,0,0,7.37638891778361e-05,0.02141098084321961,0.00030764741441663765,0.009797899271146503,0.012333224885741912,0
1,0,0,7.37638891778361e-05,0.02141098084321961,0.0002514442525495673,0.009797899271146503,0.012333224885741912,1
1,0,0,7.37638891778361e-05,0.02141098084321961,0.00025144425254957324,0.009797899271146503,0.012333224885741912,2
2,0,0,1.912355348830175e-05,0.011388594705104511,6.932291439475058e-05,0.004948753394414168,0.005545102076047564,0
2,0,0,1.912355348830175e-05,0.011388594705104511,6.461910062364996e-05,0.004948753394414168,0.005545102076047564,1
2,0,0,1.912355348830175e-05,0.011388594705104511,6.461910062364719e-05,0.004948753394414168,0.005545102076047564,2
3,0,0,4.933283060662037e-06,0.005818604353888182,1.7013380753781786e-05,0.0024890008520593275,0.002638421680259403,0
3,0,0,4.933283060662037e-06,0.005818604353888182,1.632457918474553e-05,0.0024890008520593275,0.002638421680259403,1
3,0,0,4.933283060662037e-06,0.005818604353888182,1.6324579184744847e-05,0.0024890008520593275,0.002638421680259403,2
4,0,0,1.251466897130239e-06,0.0029451092149777964,4.194637164037621e-06,0.0012481783638803128,0.0012835655601994304,0
4,0,0,1.251466897130239e-06,0.0029451092149777964,4.1081577441237455e-06,0.0012481783638803128,0.0012835655601994304,1
4,0,0,1.251466897130239e-06,0.0029451092149777964,4.108157744123342e-06,0.0012481783638803128,0.0012835655601994304,2
5,0,0,3.1469021434788157e-07,0.0014810238724607527,1.0434434009136018e-06,0.0006249547269814544,0.0006340923752838915,0
5,0,0,3.1469021434788157e-07,0.0014810238724607527,1.0306424118588532e-06,0.0006249547269814544,0.0006340923752838915,1
5,0,0,3.1469021434788157e-07,0.0014810238724607527,1.0306424118578366e-06,0.0006249547269814544,0.0006340923752838915,2
0,0,1,0.0023982787676744698,0.037552315700137076,0.0018767004124377934,0.02622454971500912,0.04501076251082088,0
0,0,1,0.0023982787676744698,0.037552315700137076,0.0021265605035896986,0.02622454971500912,0.04501076251082088,1
0,0,1,0.0023982787676744698,0.037552315700137076,0.002126560503589701,0.02622454971500912,0.04501076251082088,2
1,0,1,0.0004555232079035102,0.021411739303629697,0.000418017919519023,0.011968807822709327,0.017365686560159313,0
1,0,1,0.0004555232079035102,0.021411739303629697,0.000439070137889835,0.011968807822709327,0.017365686560159313,1
1,0,1,0.0004555232079035102,0.021411739303629697,0.00043907013788984446,0.011968807822709327,0.017365686560159313,2
2,0,1,9.045000900124436e-05,0.011388644163034608,8.454001608983103e-05,0.0055229538240309075,0.006784775777100842,0
2,0,1,9.045000900124436e-05,0.011388644163034608,9.332751682669461e-05,0.0055229538240309075,0.006784775777100842,1
2,0,1,9.045000900124436e-05,0.011388644163034608,9.332751682669934e-05,0.0055229538240309075,0.006784775777100842,2
3,0,1,2.0291982542787134e-05,0.005818609599796956,1.9567850228581486e-05,0.0026158803969428047,0.0029370952589623956,0
3,0,1,2.0291982542787134e-05,0.005818609599796956,2.141670216364918e-05,0.0026158803969428047,0.0029370952589623956,1
3,0,1,2.0291982542787134e-05,0.005818609599796956,2.141670216364799e-05,0.0026158803969428047,0.0029370952589623956,2
4,0,1,3.7557324191550463e-06,0.0029451095687748475,4.537301863464914e-06,0.0012809324136172405,0.0013573531200892592,0
4,0,1,3.7557324191550463e-06,0.0029451095687748475,4.808858606661223e-06,0.0012809324136172405,0.0013573531200892592,1
4,0,1,3.7557324191550463e-06,0.0029451095687748475,4.808858606660856e-06,0.0012809324136172405,0.0013573531200892592,2
5,0,1,6.880703411107513e-07,0.0014810238945115347,1.0905080201244627e-06,0.0006334544798233863,0.000654080653436392,0
5,0,1,6.880703411107513e-07,0.0014810238945115347,1.1231087704160187e-06,0.0006334544798233863,0.000654080653436392,1
5,0,1,6.880703411107513e-07,0.0014810238945115347,1.1231087704158486e-06,0.0006334544798233863,0.000654080653436392,2
0,1,0,0.0024876992899228647,0.0009698297103001577,5.6652745989895933e-05,0.0012435931459878519,0.003836126534138884,0
0,1,0,0.0024876992899228647,0.0009698297103001577,8.624280229824037e-05,0.0012435931459878519,0.003836126534138884,1
0,1,0,0.0024876992899228647,0.0009698297103001577,8.624280229828109e-05,0.0012435931459878519,0.003836126534138884,2
1,1,0,0.0003469063126797656,0.00018477757406140023,5.641583756072882e-06,0.00026261382708085994,0.0005165499860902489,0
1,1,0,0.0003469063126797656,0.00018477757406140023,8.431498112954998e-06,0.00026261382708085994,0.0005165499860902489,1
1,1,0,0.0003469063126797656,0.00018477757406140023,8.431498112956916e-06,0.00026261382708085994,0.0005165499860902489,2
2,1,0,6.300291024176891e-05,3.933248317981392e-05,5.69244402946747e-07,5.830391774102496e-05,9.9274709296661e-05,0
2,1,0,6.300291024176891e-05,3.933248317981392e-05,7.187981333182781e-07,5.830391774102496e-05,9.9274709296661e-05,1
2,1,0,6.300291024176891e-05,3.933248317981392e-05,7.187981333261193e-07,5.830391774102496e-05,9.9274709296661e-05,2
3,1,0,1.2558210990798233e-05,8.351483906617217e-06,6.184949225867081e-08,1.3540626087579536e-05,3.8369796840123634e-05,0
3,1,0,1.2558210990798233e-05,8.351483906617217e-06,7.488738183753932e-08,1.3540626087579536e-05,3.8369796840123634e-05,1
3,1,0,1.2558210990798233e-05,8.351483906617217e-06,7.488738183508579e-08,1.3540626087579536e-05,3.8369796840123634e-05,2
4,1,0,2.6306926511171554e-06,1.880103230949049e-06,6.945068675803943e-09,3.2537142922641595e-06,6.405285868123114e-06,0
4,1,0,2.6306926511171554e-06,1.880103230949049e-06,8.129192904906948e-09,3.2537142922641595e-06,6.405285868123114e-06,1
4,1,0,2.6306926511171554e-06,1.880103230949049e-06,8.129192905108813e-09,3.2537142922641595e-06,6.405285868123114e-06,2
5,1,0,5.877384686065832e-07,4.420061366800452e-07,8.176555457397511e-10,7.967990575155792e-07,8.228120380922134e-06,0
5,1,0,5.877384686065832e-07,4.420061366800452e-07,8.953177220716542e-10,7.967990575155792e-07,8.228120380922134e-06,1
5,1,0,5.877384686065832e-07,4.420061366800452e-07,8.95317721715881e-10,7.967990575155792e-07,8.228120380922134e-06,2
0,1,1,0.0025593006054130886,0.000983934130794994,0.000137008476848382,0.0027475372247185467,0.007957830664901223,0
0,1,1,0.0025593006054130886,0.000983934130794994,0.0001398577047019571,0.0027475372247185467,0.007957830664901223,1
0,1,1,0.0025593006054130886,0.000983934130794994,0.0001398577047019553,0.0027475372247185467,0.007957830664901223,2
1,1,1,0.00034496498122382557,0.00018506901437996526,1.3585231533911048e-05,0.000498003480030443,0.0013621443777885563,0
1,1,1,0.00034496498122382557,0.00018506901437996526,1.192406820462348e-05,0.000498003480030443,0.0013621443777885563,1
1,1,1,0.00034496498122382557,0.00018506901437996526,1.1924068204631417e-05,0.000498003480030443,0.0013621443777885563,2
2,1,1,6.294196175311585e-05,3.934288109219784e-05,1.1184509567552863e-06,9.638951817030483e-05,0.00022606026955273234,0
2,1,1,6.294196175311585e-05,3.934288109219784e-05,1.1053705523722711e-06,9.638951817030483e-05,0.00022606026955273234,1
2,1,1,6.294196175311585e-05,3.934288109219784e-05,1.1053705523681488e-06,9.638951817030483e-05,0.00022606026955273234,2
3,1,1,1.254717887155511e-05,8.351854786027332e-06,1.0869706915304491e-07,1.916234700439642e-05,4.046561460215729e-05,0
3,1,1,1.254717887155511e-05,8.351854786027332e-06,1.0548925707163619e-07,1.916234700439642e-05,4.046561460215729e-05,1
3,1,1,1.254717887155511e-05,8.351854786027332e-06,1.0548925706982566e-07,1.916234700439642e-05,4.046561460215729e-05,2
4,1,1,2.6299356899145218e-06,1.8801162587919465e-06,1.0534423907145374e-08,4.067810018453078e-06,7.578819158351461e-06,0
4,1,1,2.6299356899145218e-06,1.8801162587919465e-06,1.0432590244982904e-08,4.067810018453078e-06,7.578819158351461e-06,1
4,1,1,2.6299356899145218e-06,1.8801162587919465e-06,1.0432590247314387e-08,4.067810018453078e-06,7.578819158351461e-06,2
5,1,1,5.876573780363913e-07,4.420065551536855e-07,1.0509324512174392e-09,8.964202746926907e-07,1.444165334410313e-06,0
5,1,1,5.876573780363913e-07,4.420065551536855e-07,1.0532112205643574e-09,8.964202746926907e-07,1.444165334410313e-06,1
5,1,1,5.876573780363913e-07,4.420065551536855e-07,1.0532112213737836e-09,8.964202746926907e-07,1.444165334410313e-06,2
0,2,0,0.0005277374500109135,9.36654662326794e-05,3.832175703610616e-06,0.00017930004860998233,0.03653875212033998,0
0,2,0,0.0005277374500109135,9.36654662326794e-05,0.0006351305619649859,0.00017930004860998233,0.03653875212033998,1
0,2,0,0.0005277374500109135,9.36654662326794e-05,0.0006351305619644421,0.00017930004860998233,0.03653875212033998,2
1,2,0,5.201467110316681e-05,7.696931051175819e-06,2.528712134880589e-07,1.6447837902321474e-05,0.0019282046521637904,0
1,2,0,5.201467110316681e-05,7.696931051175819e-06,3.348726325120159e-07,1.6447837902321474e-05,0.0019282046521637904,1
1,2,0,5.201467110316681e-05,7.696931051175819e-06,3.348726325181389e-07,1.6447837902321474e-05,0.0019282046521637904,2
2,2,0,9.354377176708845e-06,9.605365160898218e-07,9.225349103087469e-09,1.4358175560716268e-06,0.004686916973966411,0
2,2,0,9.354377176708845e-06,9.605365160898218e-07,9.10819159717303e-09,1.4358175560716268e-06,0.004686916973966411,1
2,2,0,9.354377176708845e-06,9.605365160898218e-07,9.108191597122518e-09,1.4358175560716268e-06,0.004686916973966411,2
3,2,0,1.588994934122355e-06,9.076966747491296e-08,4.162245671285524e-10,1.280257771408671e-07,0.0009289102564078213,0
3,2,0,1.588994934122355e-06,9.076966747491296e-08,4.407731926510502e-10,1.280257771408671e-07,0.0009289102564078213,1
3,2,0,1.588994934122355e-06,9.076966747491296e-08,4.4077319535098606e-10,1.280257771408671e-07,0.0009289102564078213,2
4,2,0,2.817688289164521e-07,8.735445488792771e-09,3.2006420275605694e-11,1.1276223323726036e-08,0.0003366848511094542,0
4,2,0,2.817688289164521e-07,8.735445488792771e-09,1.996824640906356e-11,1.1276223323726036e-08,0.0003366848511094542,1
4,2,0,2.817688289164521e-07,8.735445488792771e-09,1.996824314989442e-11,1.1276223323726036e-08,0.0003366848511094542,2
5,2,0,5.065566628565882e-08,8.578682744993219e-10,9.74082481759625e-08,6.292420879443786e-09,704.1641826550477,0
5,2,0,5.065566628565882e-08,8.578682744993219e-10,8.430278299245955e-13,6.292420879443786e-09,704.1641826550477,1
5,2,0,5.065566628565882e-08,8.578682744993219e-10,8.430292456031393e-13,6.292420879443786e-09,704.1641826550477,2
0,2,1,0.0016591701179979464,0.0001669891561142158,3.755292657512149e-05,0.0012817914850150856,0.00299442543160797,0
0,2,1,0.0016591701179979464,0.0001669891561142158,0.0006330803983507978,0.0012817914850150856,0.00299442543160797,1
0,2,1,0.0016591701179979464,0.0001669891561142158,0.0006330803983502008,0.0012817914850150856,0.00299442543160797,2
1,2,1,5.304555872767068e-05,8.386722767768635e-06,1.8351646467814183e-06,6.346295861982647e-05,0.00015723302151032914,0
1,2,1,5.304555872767068e-05,8.386722767768635e-06,1.2174050282890149e-06,6.346295861982647e-05,0.00015723302151032914,1
1,2,1,5.304555872767068e-05,8.386722767768635e-06,1.2174050283122828e-06,6.346295861982647e-05,0.00015723302151032914,2
2,2,1,9.370948131866426e-06,9.738124490088835e-07,6.80471846864975e-08,5.192308107308677e-06,2.4906259143992305e-05,0
2,2,1,9.370948131866426e-06,9.738124490088835e-07,4.964037869499257e-08,5.192308107308677e-06,2.4906259143992305e-05,1
2,2,1,9.370948131866426e-06,9.738124490088835e-07,4.964037869719445e-08,5.192308107308677e-06,2.4906259143992305e-05,2
3,2,1,1.5909844470946611e-06,9.114828601468134e-08,2.8584764589935675e-09,4.258159782536018e-07,1.4687365175991695e-06,0
3,2,1,1.5909844470946611e-06,9.114828601468134e-08,2.28118802697039e-09,4.258159782536018e-07,1.4687365175991695e-06,1
3,2,1,1.5909844470946611e-06,9.114828601468134e-08,2.2811880222338636e-09,4.258159782536018e-07,1.4687365175991695e-06,2
4,2,1,2.8182809761946945e-07,8.74412281887204e-09,1.0019600644570894e-10,3.485597632658081e-08,1.3565577949293456e-07,0
4,2,1,2.8182809761946945e-07,8.74412281887204e-09,9.698729805767796e-11,3.485597632658081e-08,1.3565577949293456e-07,1
4,2,1,2.8182809761946945e-07,8.74412281887204e-09,9.698729620944757e-11,3.485597632658081e-08,1.3565577949293456e-07,2
5,2,1,5.0657888370557585e-08,8.580406199571351e-10,4.296898530472365e-12,2.9510584280717777e-09,1.1577040343230915e-08,0
5,2,1,5.0657888370557585e-08,8.580406199571351e-10,4.105332124254333e-12,2.9510584280717777e-09,1.1577040343230915e-08,1
5,2,1,5.0657888370557585e-08,8.580406199571351e-10,4.105332075646734e-12,2.9510584280717777e-09,1.1577040343230915e-08,2
0,3,0,0.0006002684701434439,9.513503107432113e-07,9.425509571148168e-07,2.4265573861427283e-05,0.015536785706718553,0
0,3,0,0.0006002684701434439,9.513503107432113e-07,0.00026472165849583717,2.4265573861427283e-05,0.015536785706718553,1
0,3,0,0.0006002684701434439,9.513503107432113e-07,0.0002647216584960131,2.4265573861427283e-05,0.015536785706718553,2
1,3,0,2.760942927730105e-05,4.990878849203159e-08,5.061333142401121e-08,1.383501930339068e-06,0.009180783184864712,0
1,3,0,2.760942927730105e-05,4.990878849203159e-08,7.849666033352349e-08,1.383501930339068e-06,0.009180783184864712,1
1,3,0,2.760942927730105e-05,4.990878849203159e-08,7.849666030583698e-08,1.383501930339068e-06,0.009180783184864712,2
2,3,0,5.053696624523591e-06,3.1703883560646936e-09,1.905505800299491e-08,6.027389480310337e-08,9.12501626335764,0
2,3,0,5.053696624523591e-06,3.1703883560646936e-09,1.4574887300265318e-09,6.027389480310337e-08,9.12501626335764,1
2,3,0,5.053696624523591e-06,3.1703883560646936e-09,1.457488745427063e-09,6.027389480310337e-08,9.12501626335764,2
3,3,0,8.845890677478435e-07,1.491484136201701e-10,6.208608156087274e-07,3.410811485271624e-09,15.972079089222872,0
3,3,0,8.845890677478435e-07,1.491484136201701e-10,3.9310576449941095e-11,3.410811485271624e-09,15.972079089222872,1
3,3,0,8.845890677478435e-07,1.491484136201701e-10,3.931054708402515e-11,3.410811485271624e-09,15.972079089222872,2
4,3,0,1.517899979531338e-07,6.8741834098629575e-12,2.18537679813571e-06,3.675407905133341e-08,56.23817311784864,0
4,3,0,1.517899979531338e-07,6.8741834098629575e-12,6.790679212484619e-13,3.675407905133341e-08,56.23817311784864,1
4,3,0,1.517899979531338e-07,6.8741834098629575e-12,6.790498308316945e-13,3.675407905133341e-08,56.23817311784864,2
5,3,0,2.6546072023242943e-08,3.2806520257633337e-13,0.00011938384015293323,1.038268421987142e-06,314947.93101661524,0
5,3,0,2.6546072023242943e-08,3.2806520257633337e-13,2.8356183101542327e-12,1.038268421987142e-06,314947.93101661524,1
5,3,0,2.6546072023242943e-08,3.2806520257633337e-13,2.8356179862657714e-12,1.038268421987142e-06,314947.93101661524,2
0,3,1,0.002145932842135944,0.00045971916213947733,1.951899206836031e-05,0.0005544030620780035,0.001309237400528243,0
0,3,1,0.002145932842135944,0.00045971916213947733,0.00027837297367388423,0.0005544030620780035,0.001309237400528243,1
0,3,1,0.002145932842135944,0.00045971916213947733,0.00027837297367403456,0.0005544030620780035,0.001309237400528243,2
1,3,1,3.0464942594037774e-05,7.217033487771973e-07,2.7153311701476995e-07,1.1507624327389332e-05,8.884669025470198e-05,0
1,3,1,3.0464942594037774e-05,7.217033487771973e-07,1.880967295861298e-07,1.1507624327389332e-05,8.884669025470198e-05,1
1,3,1,3.0464942594037774e-05,7.217033487771973e-07,1.8809672956653551e-07,1.1507624327389332e-05,8.884669025470198e-05,2
2,3,1,5.054085881977275e-06,2.1796098337317656e-08,8.009350425412757e-09,4.837474603481021e-07,1.1042386484489178e-05,0
2,3,1,5.054085881977275e-06,2.1796098337317656e-08,3.0009263032679986e-09,4.837474603481021e-07,1.1042386484489178e-05,1
2,3,1,5.054085881977275e-06,2.1796098337317656e-08,3.0009263140923865e-09,4.837474603481021e-07,1.1042386484489178e-05,2
3,3,1,8.845960836247092e-07,4.2781502875276473e-10,1.2581750294252328e-10,1.9334722952851428e-08,2.1707352628399257e-07,0
3,3,1,8.845960836247092e-07,4.2781502875276473e-10,6.527094355015715e-11,1.9334722952851428e-08,2.1707352628399257e-07,1
3,3,1,8.845960836247092e-07,4.2781502875276473e-10,6.527093693038019e-11,1.9334722952851428e-08,2.1707352628399257e-07,2
4,3,1,1.5178981853429545e-07,1.1646232605254114e-11,2.5635909239095244e-12,8.439847757266863e-10,1.2917144040922338e-08,0
4,3,1,1.5178981853429545e-07,1.1646232605254114e-11,1.2969485122486934e-12,8.439847757266863e-10,1.2917144040922338e-08,1
4,3,1,1.5178981853429545e-07,1.1646232605254114e-11,1.2969340127418816e-12,8.439847757266863e-10,1.2917144040922338e-08,2
5,3,1,2.6546111323152477e-08,3.8730495142644616e-13,5.089623441305974e-14,3.5672829449339394e-11,5.457686722322676e-10,0
5,3,1,2.6546111323152477e-08,3.8730495142644616e-13,2.8972115163747486e-14,3.5672829449339394e-11,5.457686722322676e-10,1
5,3,1,2.6546111323152477e-08,3.8730495142644616e-13,2.897571522379413e-14,3.5672829449339394e-11,5.457686722322676e-10,2
0,4,0,0.00020885346700298945,1.4787455871755016e-06,1.3209851347120281e-05,5.668382793977705e-06,6.256251236397728,0
0,4,0,0.00020885346700298945,1.4787455871755016e-06,0.00023461382168247946,5.668382793977705e-06,6.256251236397728,1
0,4,0,0.00020885346700298945,1.4787455871755016e-06,0.0002346138216845203,5.668382793977705e-06,6.256251236397728,2
1,4,0,1.1591633579111933e-05,4.591390337023808e-08,0.00021936538035849962,2.6752251406589447e-07,177.5619389807767,0
1,4,0,1.1591633579111933e-05,4.591390337023808e-08,1.0042044012877002e-08,2.6752251406589447e-07,177.5619389807767,1
1,4,0,1.1591633579111933e-05,4.591390337023808e-08,1.0042044208467227e-08,2.6752251406589447e-07,177.5619389807767,2
2,4,0,2.142410426983493e-06,1.6155337955172085e-09,0.0007240909675014165,1.0569034692101111e-08,45364.41944789782,0
2,4,0,2.142410426983493e-06,1.6155337955172085e-09,5.4792628537612026e-11,1.0569034692101111e-08,45364.41944789782,1
2,4,0,2.142410426983493e-06,1.6155337955172085e-09,5.4792574994452635e-11,1.0569034692101111e-08,45364.41944789782,2
3,4,0,3.9158517292703143e-07,3.738837836930815e-11,0.0007482384883404217,2.0424977101396681e-07,133491.80903709165,0
3,4,0,3.9158517292703143e-07,3.738837836930815e-11,1.7028831516486452e-12,2.0424977101396681e-07,133491.80903709165,1
3,4,0,3.9158517292703143e-07,3.738837836930815e-11,1.7030260980005746e-12,2.0424977101396681e-07,133491.80903709165,2
4,4,0,6.97563134215968e-08,8.634146013674845e-13,6.905105598548133e-05,1.8368915447100716e-08,12065.466483084694,0
4,4,0,6.97563134215968e-08,8.634146013674845e-13,1.0995885124041156e-13,1.8368915447100716e-08,12065.466483084694,1
4,4,0,6.97563134215968e-08,8.634146013674845e-13,1.1001337564863032e-13,1.8368915447100716e-08,12065.466483084694,2
5,4,0,1.277790266702108e-08,2.921810777583678e-14,0.011787390030485038,1.6085014312083256e-07,202296836.0905529,0
5,4,0,1.277790266702108e-08,2.921810777583678e-14,2.117886001611942e-13,1.6085014312083256e-07,202296836.0905529,1
5,4,0,1.277790266702108e-08,2.921810777583678e-14,2.118704028245597e-13,1.6085014312083256e-07,202296836.0905529,2
0,4,1,0.0033001191305520364,0.0006062035732270206,1.5729756393585893e-05,0.0005556520840564765,0.0021148520567762816,0
0,4,1,0.0033001191305520364,0.0006062035732270206,0.0002420499483180886,0.0005556520840564765,0.0021148520567762816,1
0,4,1,0.0033001191305520364,0.0006062035732270206,0.00024204994832026288,0.0005556520840564765,0.0021148520567762816,2
1,4,1,2.4059076268316435e-05,9.802626511050468e-07,4.222807982618282e-08,3.180995815639376e-06,6.004280357123643e-05,0
1,4,1,2.4059076268316435e-05,9.802626511050468e-07,2.9165764087775816e-08,3.180995815639376e-06,6.004280357123643e-05,1
1,4,1,2.4059076268316435e-05,9.802626511050468e-07,2.9165764286524808e-08,3.180995815639376e-06,6.004280357123643e-05,2
2,4,1,2.1415753668833073e-06,6.934212449474078e-09,1.0084693437541858e-09,4.037014632110994e-08,2.9356898691251526e-06,0
2,4,1,2.1415753668833073e-06,6.934212449474078e-09,2.1493418396951967e-10,4.037014632110994e-08,2.9356898691251526e-06,1
2,4,1,2.1415753668833073e-06,6.934212449474078e-09,2.1493359700193496e-10,4.037014632110994e-08,2.9356898691251526e-06,2
3,4,1,3.915969059080768e-07,6.428647808693403e-11,7.87099464895314e-12,9.48790697349258e-10,3.814560474392087e-08,0
3,4,1,3.915969059080768e-07,6.428647808693403e-11,2.3527939303820696e-12,9.48790697349258e-10,3.814560474392087e-08,1
3,4,1,3.915969059080768e-07,6.428647808693403e-11,2.3529470403120828e-12,9.48790697349258e-10,3.814560474392087e-08,2
4,4,1,6.97563429299654e-08,1.0151954168243669e-12,1.1562054741096773e-13,2.10574948276637e-11,1.299150294902618e-09,0
4,4,1,6.97563429299654e-08,1.0151954168243669e-12,2.6455583785084933e-14,2.10574948276637e-11,1.299150294902618e-09,1
4,4,1,6.97563429299654e-08,1.0151954168243669e-12,2.661428551931842e-14,2.10574948276637e-11,1.299150294902618e-09,2
5,4,1,1.2777902889856818e-08,2.174981833109949e-14,1.446396485786442e-15,5.294883682492707e-13,3.383422395557035e-11,0
5,4,1,1.2777902889856818e-08,2.174981833109949e-14,7.407756542023794e-16,5.294883682492707e-13,3.383422395557035e-11,1
5,4,1,1.2777902889856818e-08,2.174981833109949e-14,4.70288875325397e-15,5.294883682492707e-13,3.383422395557035e-11,2


==> unfmixed_neumann.csv <==
L,k,gammastab,pl2error,p_inner_l2error,psl2error,ul2error,ul2error_bar,postprocessver
0,0,0,0.008278426434281044,0.0381370905344784,0.006895269173132607,0.03663134774436862,0.0768971967995929,0
0,0,0,0.008278426434281044,0.0381370905344784,0.008910242802773229,0.03663134774436862,0.0768971967995929,1
0,0,0,0.008278426434281044,0.0381370905344784,0.008910242802773199,0.03663134774436862,0.0768971967995929,2
1,0,0,0.0016786644000854525,0.021448344326227345,0.0013175213447256134,0.014890723562153076,0.02527621832233613,0
1,0,0,0.0016786644000854525,0.021448344326227345,0.0016309911461569744,0.014890723562153076,0.02527621832233613,1
1,0,0,0.0016786644000854525,0.021448344326227345,0.0016309911461569824,0.014890723562153076,0.02527621832233613,2
2,0,0,0.000472120149212071,0.011390957110989273,0.00024679860379011735,0.006718932028262015,0.0104186845376573,0
2,0,0,0.000472120149212071,0.011390957110989273,0.0002897453971424828,0.006718932028262015,0.0104186845376573,1
2,0,0,0.000472120149212071,0.011390957110989273,0.0002897453971424854,0.006718932028262015,0.0104186845376573,2
3,0,0,0.0002153962449488048,0.005819225961266473,8.766123050386473e-05,0.0034183399959163033,0.005497048331507842,0
3,0,0,0.0002153962449488048,0.005819225961266473,9.525711758650836e-05,0.0034183399959163033,0.005497048331507842,1
3,0,0,0.0002153962449488048,0.005819225961266473,9.525711758651024e-05,0.0034183399959163033,0.005497048331507842,2
4,0,0,0.0001074286247988095,0.002945232993437844,2.759828675267937e-05,0.0018227722254420006,0.0025028482631924472,0
4,0,0,0.0001074286247988095,0.002945232993437844,2.9363216950494296e-05,0.0018227722254420006,0.0025028482631924472,1
4,0,0,0.0001074286247988095,0.002945232993437844,2.936321695049473e-05,0.0018227722254420006,0.0025028482631924472,2
5,0,0,1.995768505439742e-05,0.0014810339809094926,5.620790690637962e-06,0.000810585111422602,0.0010026948643481475,0
5,0,0,1.995768505439742e-05,0.0014810339809094926,5.988201923998053e-06,0.000810585111422602,0.0010026948643481475,1
5,0,0,1.995768505439742e-05,0.0014810339809094926,5.988201923998905e-06,0.000810585111422602,0.0010026948643481475,2
0,0,1,0.01547000695771628,0.039862950837114906,0.013485303421832602,0.03132972255147109,0.058023125580056185,0
0,0,1,0.01547000695771628,0.039862950837114906,0.017027984523453256,0.03132972255147109,0.058023125580056185,1
0,0,1,0.01547000695771628,0.039862950837114906,0.017027984523453242,0.03132972255147109,0.058023125580056185,2
1,0,1,0.0026138561955099775,0.021513628384413754,0.0021340274812491917,0.014420648271753638,0.02298964768317648,0
1,0,1,0.0026138561955099775,0.021513628384413754,0.0024681858546276494,0.014420648271753638,0.02298964768317648,1
1,0,1,0.0026138561955099775,0.021513628384413754,0.0024681858546276502,0.014420648271753638,0.02298964768317648,2
2,0,1,0.000677447904319287,0.011394624385222414,0.00038009087824534307,0.006582157309063384,0.009511575310210208,0
2,0,1,0.000677447904319287,0.011394624385222414,0.0004164335883251999,0.006582157309063384,0.009511575310210208,1
2,0,1,0.000677447904319287,0.011394624385222414,0.0004164335883252042,0.006582157309063384,0.009511575310210208,2
3,0,1,0.0002789940883945411,0.005819752622443546,0.00011747024395384153,0.0032726252007254943,0.004423138299066771,0
3,0,1,0.0002789940883945411,0.005819752622443546,0.00012429550464879946,0.0032726252007254943,0.004423138299066771,1
3,0,1,0.0002789940883945411,0.005819752622443546,0.00012429550464879992,0.0032726252007254943,0.004423138299066771,2
4,0,1,0.00013124528121509604,0.002945320299351601,3.567906032568639e-05,0.0017350918094037888,0.0022621659710148874,0
4,0,1,0.00013124528121509604,0.002945320299351601,3.747414471550381e-05,0.0017350918094037888,0.0022621659710148874,1
4,0,1,0.00013124528121509604,0.002945320299351601,3.747414471550549e-05,0.0017350918094037888,0.0022621659710148874,2
5,0,1,2.48703135270175e-05,0.0014810398825083307,7.001500484953442e-06,0.0007855050206422001,0.0009148115778626335,0
5,0,1,2.48703135270175e-05,0.0014810398825083307,7.393848970786911e-06,0.0007855050206422001,0.0009148115778626335,1
5,0,1,2.48703135270175e-05,0.0014810398825083307,7.393848970787101e-06,0.0007855050206422001,0.0009148115778626335,2
0,1,0,0.0024945856053294716,0.0009711270470659323,0.00011010014483154204,0.0022817903050408148,0.07283444845193186,0
0,1,0,0.0024945856053294716,0.0009711270470659323,0.0001141981054955078,0.0022817903050408148,0.07283444845193186,1
0,1,0,0.0024945856053294716,0.0009711270470659323,0.0001141981054955353,0.0022817903050408148,0.07283444845193186,2
1,1,0,0.0003468783172507333,0.00018480311049023075,1.0390177288688954e-05,0.00039494426407381196,0.04349697776080997,0
1,1,0,0.0003468783172507333,0.00018480311049023075,1.0208094477156878e-05,0.00039494426407381196,0.04349697776080997,1
1,1,0,0.0003468783172507333,0.00018480311049023075,1.02080944771671e-05,0.00039494426407381196,0.04349697776080997,2
2,1,0,6.299973020922417e-05,3.9334168823076524e-05,9.634051813826465e-07,8.321684050428584e-05,0.04643571370113812,0
2,1,0,6.299973020922417e-05,3.9334168823076524e-05,9.63689951009306e-07,8.321684050428584e-05,0.04643571370113812,1
2,1,0,6.299973020922417e-05,3.9334168823076524e-05,9.636899510003994e-07,8.321684050428584e-05,0.04643571370113812,2
3,1,0,1.2558082605078523e-05,8.351568718661686e-06,1.0701939667964475e-07,1.8064470262785322e-05,0.0261246719034923,0
3,1,0,1.2558082605078523e-05,8.351568718661686e-06,9.432545792284546e-08,1.8064470262785322e-05,0.0261246719034923,1
3,1,0,1.2558082605078523e-05,8.351568718661686e-06,9.432545791618928e-08,1.8064470262785322e-05,0.0261246719034923,2
4,1,0,2.630658843813737e-06,1.880107820638243e-06,1.1327054520921661e-08,4.178214086951975e-06,0.009885947923161413,0
4,1,0,2.630658843813737e-06,1.880107820638243e-06,1.0244971058992899e-08,4.178214086951975e-06,0.009885947923161413,1
4,1,0,2.630658843813737e-06,1.880107820638243e-06,1.024497105801534e-08,4.178214086951975e-06,0.009885947923161413,2
5,1,0,5.877372358203135e-07,4.4200627868875555e-07,1.090587014989299e-09,9.235751496340292e-07,0.0198762075050618,0
5,1,0,5.877372358203135e-07,4.4200627868875555e-07,1.0541785237559918e-09,9.235751496340292e-07,0.0198762075050618,1
5,1,0,5.877372358203135e-07,4.4200627868875555e-07,1.0541785240457886e-09,9.235751496340292e-07,0.0198762075050618,2
0,1,1,0.0026425888567198808,0.0010076970966771397,0.00023392008330807646,0.003251592981909422,0.006688520243902973,0
0,1,1,0.0026425888567198808,0.0010076970966771397,0.0003055810277935987,0.003251592981909422,0.006688520243902973,1
0,1,1,0.0026425888567198808,0.0010076970966771397,0.0003055810277936143,0.003251592981909422,0.006688520243902973,2
1,1,1,0.00034677159306769863,0.00018594017044712473,1.9219454466010313e-05,0.0005886953000192332,0.0012913899247085658,0
1,1,1,0.00034677159306769863,0.00018594017044712473,2.1664871306039662e-05,0.0005886953000192332,0.0012913899247085658,1
1,1,1,0.00034677159306769863,0.00018594017044712473,2.1664871306046266e-05,0.0005886953000192332,0.0012913899247085658,2
2,1,1,6.278278218605515e-05,3.939422009335198e-05,1.878402415614204e-06,0.0001136842748665463,0.00022092999256622097,0
2,1,1,6.278278218605515e-05,3.939422009335198e-05,2.184402751279912e-06,0.0001136842748665463,0.00022092999256622097,1
2,1,1,6.278278218605515e-05,3.939422009335198e-05,2.184402751282192e-06,0.0001136842748665463,0.00022092999256622097,2
3,1,1,1.254285770913984e-05,8.354184427032587e-06,1.77097319537747e-07,2.1970025390463737e-05,3.866670379257149e-05,0
3,1,1,1.254285770913984e-05,8.354184427032587e-06,2.076048830688432e-07,2.1970025390463737e-05,3.866670379257149e-05,1
3,1,1,1.254285770913984e-05,8.354184427032587e-06,2.076048830664164e-07,2.1970025390463737e-05,3.866670379257149e-05,2
4,1,1,2.629766451861104e-06,1.8802476182993793e-06,1.9288754027723864e-08,4.588868119397358e-06,7.635729367028886e-06,0
4,1,1,2.629766451861104e-06,1.8802476182993793e-06,2.3186900250385377e-08,4.588868119397358e-06,7.635729367028886e-06,1
4,1,1,2.629766451861104e-06,1.8802476182993793e-06,2.3186900252966098e-08,4.588868119397358e-06,7.635729367028886e-06,2
5,1,1,5.876251426181167e-07,4.4201201891816364e-07,1.887379269549928e-09,9.88253322008467e-07,1.4716835145658508e-06,0
5,1,1,5.876251426181167e-07,4.4201201891816364e-07,2.2327835128518912e-09,9.88253322008467e-07,1.4716835145658508e-06,1
5,1,1,5.876251426181167e-07,4.4201201891816364e-07,2.2327835135184052e-09,9.88253322008467e-07,1.4716835145658508e-06,2
0,2,0,0.0005270228177463462,9.410306010249875e-05,2.462325696362287e-05,0.000634470755935277,0.6274576596002086,0
0,2,0,0.0005270228177463462,9.410306010249875e-05,0.0006364606848250965,0.000634470755935277,0.6274576596002086,1
0,2,0,0.0005270228177463462,9.410306010249875e-05,0.0006364606848245936,0.000634470755935277,0.6274576596002086,2
1,2,0,5.2059982219775163e-05,7.702672450349622e-06,3.372810312146328e-06,8.375117559033605e-05,0.38762175666033905,0
1,2,0,5.2059982219775163e-05,7.702672450349622e-06,7.763273737862885e-07,8.375117559033605e-05,0.38762175666033905,1
1,2,0,5.2059982219775163e-05,7.702672450349622e-06,7.763273737912247e-07,8.375117559033605e-05,0.38762175666033905,2
2,2,0,9.35576853409094e-06,9.607017653335835e-07,1.4994337355250322e-07,7.4270659387135426e-06,1.0486443845687299,0
2,2,0,9.35576853409094e-06,9.607017653335835e-07,2.783802026597883e-08,7.4270659387135426e-06,1.0486443845687299,1
2,2,0,9.35576853409094e-06,9.607017653335835e-07,2.783802026904714e-08,7.4270659387135426e-06,1.0486443845687299,2
3,2,0,1.5890567835066972e-06,9.077331865325602e-08,5.1840221798775714e-08,8.004860058942653e-07,0.5056391840189641,0
3,2,0,1.5890567835066972e-06,9.077331865325602e-08,1.479767686301611e-09,8.004860058942653e-07,0.5056391840189641,1
3,2,0,1.5890567835066972e-06,9.077331865325602e-08,1.4797676874614935e-09,8.004860058942653e-07,0.5056391840189641,2
4,2,0,2.8177340489323545e-07,8.735599681061545e-09,5.200123112991443e-09,9.688045261106193e-08,0.16983003149625966,0
4,2,0,2.8177340489323545e-07,8.735599681061545e-09,8.682288100282814e-11,9.688045261106193e-08,0.16983003149625966,1
4,2,0,2.8177340489323545e-07,8.735599681061545e-09,8.68228794538541e-11,9.688045261106193e-08,0.16983003149625966,2
5,2,0,5.065604837277162e-08,8.57873327348215e-10,2.8720201366178925e-10,1.048598009577368e-08,3.1697799310437054,0
5,2,0,5.065604837277162e-08,8.57873327348215e-10,5.124805232265431e-12,1.048598009577368e-08,3.1697799310437054,1
5,2,0,5.065604837277162e-08,8.57873327348215e-10,5.124805947905642e-12,1.048598009577368e-08,3.1697799310437054,2
0,2,1,0.004482082247110339,0.00015779409872307073,8.925006227954207e-05,0.0019281056346410713,0.0034814974071829376,0
0,2,1,0.004482082247110339,0.00015779409872307073,0.0006496385283482715,0.0019281056346410713,0.0034814974071829376,1
0,2,1,0.004482082247110339,0.00015779409872307073,0.0006496385283477257,0.0019281056346410713,0.0034814974071829376,2
1,2,1,5.752056372407547e-05,8.104785999301961e-06,2.186304127214335e-06,8.496801676893814e-05,0.00018278637592466582,0
1,2,1,5.752056372407547e-05,8.104785999301961e-06,2.3859323883484482e-06,8.496801676893814e-05,0.00018278637592466582,1
1,2,1,5.752056372407547e-05,8.104785999301961e-06,2.385932388350143e-06,8.496801676893814e-05,0.00018278637592466582,2
2,2,1,9.361439927349114e-06,9.730600811230385e-07,8.674623443678554e-08,7.303744856007165e-06,3.282676095397048e-05,0
2,2,1,9.361439927349114e-06,9.730600811230385e-07,8.409511726713411e-08,7.303744856007165e-06,3.282676095397048e-05,1
2,2,1,9.361439927349114e-06,9.730600811230385e-07,8.409511727202936e-08,7.303744856007165e-06,3.282676095397048e-05,2
3,2,1,1.590934442697123e-06,9.114600353102303e-08,4.320853273831873e-09,6.293337019582932e-07,2.162731696266812e-06,0
3,2,1,1.590934442697123e-06,9.114600353102303e-08,4.347275149293026e-09,6.293337019582932e-07,2.162731696266812e-06,1
3,2,1,1.590934442697123e-06,9.114600353102303e-08,4.347275151765047e-09,6.293337019582932e-07,2.162731696266812e-06,2
4,2,1,2.819056767655917e-07,8.744490519178357e-09,1.9090700859007128e-10,6.983536421858712e-08,2.41341466678152e-07,0
4,2,1,2.819056767655917e-07,8.744490519178357e-09,1.9741729635641234e-10,6.983536421858712e-08,2.41341466678152e-07,1
4,2,1,2.819056767655917e-07,8.744490519178357e-09,1.9741729619047792e-10,6.983536421858712e-08,2.41341466678152e-07,2
5,2,1,5.066131311211495e-08,8.580920386789321e-10,9.607411902258211e-12,7.1545901484074294e-09,2.2088648860333105e-08,0
5,2,1,5.066131311211495e-08,8.580920386789321e-10,1.0534618897880688e-11,7.1545901484074294e-09,2.2088648860333105e-08,1
5,2,1,5.066131311211495e-08,8.580920386789321e-10,1.0534618770602358e-11,7.1545901484074294e-09,2.2088648860333105e-08,2
0,3,0,0.0005991260127925565,4.105849271740164e-06,7.321776911761867e-05,0.0010953103676521105,1.248705235641688,0
0,3,0,0.0005991260127925565,4.105849271740164e-06,0.00026401397710600706,0.0010953103676521105,1.248705235641688,1
0,3,0,0.0005991260127925565,4.105849271740164e-06,0.0002640139771061304,0.0010953103676521105,1.248705235641688,2
1,3,0,2.760538410838079e-05,6.428059641429707e-08,9.139457887976711e-06,2.2474089248830543e-05,0.2930491937147863,0
1,3,0,2.760538410838079e-05,6.428059641429707e-08,1.3369578964217817e-07,2.2474089248830543e-05,0.2930491937147863,1
1,3,0,2.760538410838079e-05,6.428059641429707e-08,1.3369578960398567e-07,2.2474089248830543e-05,0.2930491937147863,2
2,3,0,5.053849861685292e-06,3.767508880481385e-09,3.678672712608397e-07,1.294701831813738e-06,72.24389565710705,0
2,3,0,5.053849861685292e-06,3.767508880481385e-09,3.299777534328861e-09,1.294701831813738e-06,72.24389565710705,1
2,3,0,5.053849861685292e-06,3.767508880481385e-09,3.2997775014449063e-09,1.294701831813738e-06,72.24389565710705,2
3,3,0,8.845936413142008e-07,1.621745605834342e-10,0.00014778283452108765,4.361043489299179e-06,913.7306851182375,0
3,3,0,8.845936413142008e-07,1.621745605834342e-10,1.5771869506093646e-10,4.361043489299179e-06,913.7306851182375,1
3,3,0,8.845936413142008e-07,1.621745605834342e-10,1.577186875277736e-10,4.361043489299179e-06,913.7306851182375,2
4,3,0,1.5179018228282053e-07,7.178810784922477e-12,4.4503966903698716e-07,7.976877698374167e-09,7.254796781848169,0
4,3,0,1.5179018228282053e-07,7.178810784922477e-12,2.9115156665925993e-12,7.976877698374167e-09,7.254796781848169,1
4,3,0,1.5179018228282053e-07,7.178810784922477e-12,2.9115072927193473e-12,7.976877698374167e-09,7.254796781848169,2
5,3,0,2.6546045886911536e-08,4.690848621370098e-12,0.002417020801829398,2.114814464352943e-06,183657254.29364023,0
5,3,0,2.6546045886911536e-08,4.690848621370098e-12,6.44091161764695e-12,2.114814464352943e-06,183657254.29364023,1
5,3,0,2.6546045886911536e-08,4.690848621370098e-12,6.440911595173716e-12,2.114814464352943e-06,183657254.29364023,2
0,3,1,0.002605754822870797,0.0005040351330797694,2.724686514374873e-05,0.0004861019535939058,0.001497024471645998,0
0,3,1,0.002605754822870797,0.0005040351330797694,0.0002628902471329778,0.0004861019535939058,0.001497024471645998,1
0,3,1,0.002605754822870797,0.0005040351330797694,0.0002628902471331393,0.0004861019535939058,0.001497024471645998,2
1,3,1,3.052712212768097e-05,6.728552360627599e-07,3.840700398195744e-07,1.410557925242374e-05,0.00010541597510320079,0
1,3,1,3.052712212768097e-05,6.728552360627599e-07,2.2021136300483063e-07,1.410557925242374e-05,0.00010541597510320079,1
1,3,1,3.052712212768097e-05,6.728552360627599e-07,2.202113630120568e-07,1.410557925242374e-05,0.00010541597510320079,2
2,3,1,5.0556045694359665e-06,2.519135248917749e-08,9.459963941748472e-09,7.164106251322388e-07,1.3994835825677494e-05,0
2,3,1,5.0556045694359665e-06,2.519135248917749e-08,4.325259246274905e-09,7.164106251322388e-07,1.3994835825677494e-05,1
2,3,1,5.0556045694359665e-06,2.519135248917749e-08,4.325259283567544e-09,7.164106251322388e-07,1.3994835825677494e-05,2
3,3,1,8.84642494972705e-07,4.908413800030732e-10,1.9954297658686717e-10,3.069260670759326e-08,3.8594692415489056e-07,0
3,3,1,8.84642494972705e-07,4.908413800030732e-10,1.5477647303878043e-10,3.069260670759326e-08,3.8594692415489056e-07,1
3,3,1,8.84642494972705e-07,4.908413800030732e-10,1.5477647710553631e-10,3.069260670759326e-08,3.8594692415489056e-07,2
4,3,1,1.5179352299195298e-07,1.4908649289443624e-11,6.504067508465288e-12,1.6413856544309786e-09,2.0510377415696524e-08,0
4,3,1,1.5179352299195298e-07,1.4908649289443624e-11,6.9284489533014146e-12,1.6413856544309786e-09,2.0510377415696524e-08,1
4,3,1,1.5179352299195298e-07,1.4908649289443624e-11,6.928440427534573e-12,1.6413856544309786e-09,2.0510377415696524e-08,2
5,3,1,2.654628247603287e-08,4.654194728468883e-13,1.5444120740652748e-13,9.395394872692177e-11,9.143848036458782e-10,0
5,3,1,2.654628247603287e-08,4.654194728468883e-13,1.740771044960322e-13,9.395394872692177e-11,9.143848036458782e-10,1
5,3,1,2.654628247603287e-08,4.654194728468883e-13,1.7408011480994027e-13,9.395394872692177e-11,9.143848036458782e-10,2
0,4,0,0.00020887401489159618,1.9138932336223184e-06,0.000213678650464304,0.0007866020883578722,19.91746683778767,0
0,4,0,0.00020887401489159618,1.9138932336223184e-06,0.00023018098040664803,0.0007866020883578722,19.91746683778767,1
0,4,0,0.00020887401489159618,1.9138932336223184e-06,0.00023018098040838907,0.0007866020883578722,19.91746683778767,2
1,4,0,1.1590597980853234e-05,4.528726338890538e-08,4.314881667393364e-05,4.261531531638742e-06,32.24475404361709,0
1,4,0,1.1590597980853234e-05,4.528726338890538e-08,2.0609679605379626e-08,4.261531531638742e-06,32.24475404361709,1
1,4,0,1.1590597980853234e-05,4.528726338890538e-08,2.0609680826026207e-08,4.261531531638742e-06,32.24475404361709,2
2,4,0,2.14240463931272e-06,1.6129370784998098e-09,3.206096541366505e-05,1.3272678758704282e-07,140211.51906081993,0
2,4,0,2.14240463931272e-06,1.6129370784998098e-09,2.6307446311553847e-10,1.3272678758704282e-07,140211.51906081993,1
2,4,0,2.14240463931272e-06,1.6129370784998098e-09,2.6307508042501547e-10,1.3272678758704282e-07,140211.51906081993,2
3,4,0,4.407331068159888e-07,1.0273960837512609e-07,3716.255600939706,0.29806582788116176,162055665759.49304,0
3,4,0,4.407331068159888e-07,1.0273960837512609e-07,6.05514081471894e-06,0.29806582788116176,162055665759.49304,1
3,4,0,4.407331068159888e-07,1.0273960837512609e-07,6.055140814722219e-06,0.29806582788116176,162055665759.49304,2
4,4,0,6.975635634962541e-08,6.666009815286677e-12,0.04775657210390775,0.00018190178355203312,25032450.328857813,0
4,4,0,6.975635634962541e-08,6.666009815286677e-12,1.1533711650906899e-10,0.00018190178355203312,25032450.328857813,1
4,4,0,6.975635634962541e-08,6.666009815286677e-12,1.1533709628368379e-10,0.00018190178355203312,25032450.328857813,2


==> unfmixed_revisited.csv <==
L,k,gammastab,pl2error,pl2error_extension,p_inner_l2error,psl2error,ul2error,ul2error_bar,udiverror,udiverror_bar,postprocessver
0,0,0,0.13432708171023097,0.0002770742132441702,0.03754633130542885,0.0011841743974621024,0.019036051208901596,0.0279466520683354,0.047672874221931005,0.05597561569357021,0
0,0,0,0.13432708171023097,0.0002770742132441702,0.03754633130542885,0.0009868443237480515,0.019036051208901596,0.0279466520683354,0.047672874221931005,0.05597561569357021,1
0,0,0,0.13432708171023097,0.0002770742132441702,0.03754633130542885,0.0009868443237480602,0.019036051208901596,0.0279466520683354,0.047672874221931005,0.05597561569357021,2
1,0,0,0.08054291839849431,7.376388917782782e-05,0.021410980843219612,0.0003076474144166414,0.009797899271146507,0.01233322488574167,0.023816166131501598,0.02616718442916148,0
1,0,0,0.08054291839849431,7.376388917782782e-05,0.021410980843219612,0.0002514442525495795,0.009797899271146507,0.01233322488574167,0.023816166131501598,0.02616718442916148,1
1,0,0,0.08054291839849431,7.376388917782782e-05,0.021410980843219612,0.00025144425254957617,0.009797899271146507,0.01233322488574167,0.023816166131501598,0.02616718442916148,2
2,0,0,0.05728418516949406,1.9123553488308825e-05,0.011388594705104513,6.932291439475521e-05,0.004948753394414171,0.005545102076054195,0.011932732044115879,0.01251902357676458,0
2,0,0,0.05728418516949406,1.9123553488308825e-05,0.011388594705104513,6.46191006236577e-05,0.004948753394414171,0.005545102076054195,0.011932732044115879,0.01251902357676458,1
2,0,0,0.05728418516949406,1.9123553488308825e-05,0.011388594705104513,6.461910062365582e-05,0.004948753394414171,0.005545102076054195,0.011932732044115879,0.01251902357676458,2
3,0,0,0.04237622934339188,4.933283060662127e-06,0.005818604353888182,1.7013380753783355e-05,0.002489000852059331,0.0026384216802297494,0.005958952994264758,0.0061030154548770135,0
3,0,0,0.04237622934339188,4.933283060662127e-06,0.005818604353888182,1.6324579184746585e-05,0.002489000852059331,0.0026384216802297494,0.005958952994264758,0.0061030154548770135,1
3,0,0,0.04237622934339188,4.933283060662127e-06,0.005818604353888182,1.6324579184746446e-05,0.002489000852059331,0.0026384216802297494,0.005958952994264758,0.0061030154548770135,2
4,0,0,0.030171246780545075,1.2514668971291428e-06,0.0029451092149777964,4.194637164037561e-06,0.001248178363880314,0.001283565560182842,0.002979711714911492,0.00301627680479561,0
4,0,0,0.030171246780545075,1.2514668971291428e-06,0.0029451092149777964,4.108157744121324e-06,0.001248178363880314,0.001283565560182842,0.002979711714911492,0.00301627680479561,1
4,0,0,0.030171246780545075,1.2514668971291428e-06,0.0029451092149777964,4.1081577441217025e-06,0.001248178363880314,0.001283565560182842,0.002979711714911492,0.00301627680479561,2
0,0,1,0.1335495694266063,0.002398278767674492,0.037552315700137076,0.00187670041243779,0.026224549715009128,0.04501076251082087,0.04767287422193102,0.055975615693570215,0
0,0,1,0.1335495694266063,0.002398278767674492,0.037552315700137076,0.0021265605035897207,0.026224549715009128,0.04501076251082087,0.04767287422193102,0.055975615693570215,1
0,0,1,0.1335495694266063,0.002398278767674492,0.037552315700137076,0.0021265605035897164,0.026224549715009128,0.04501076251082087,0.04767287422193102,0.055975615693570215,2
1,0,1,0.08043483207566034,0.00045552320790350354,0.0214117393036297,0.00041801791951902,0.011968807822709251,0.017365686560159244,0.023816166131501608,0.026167184429161477,0
1,0,1,0.08043483207566034,0.00045552320790350354,0.0214117393036297,0.00043907013788981665,0.011968807822709251,0.017365686560159244,0.023816166131501608,0.026167184429161477,1
1,0,1,0.08043483207566034,0.00045552320790350354,0.0214117393036297,0.0004390701378898242,0.011968807822709251,0.017365686560159244,0.023816166131501608,0.026167184429161477,2
2,0,1,0.057262813892422264,9.045000900124435e-05,0.011388644163034605,8.454001608983237e-05,0.005522953824030911,0.006784775777100885,0.01193273204411589,0.01251902357676458,0
2,0,1,0.057262813892422264,9.045000900124435e-05,0.011388644163034605,9.332751682669781e-05,0.005522953824030911,0.006784775777100885,0.01193273204411589,0.01251902357676458,1
2,0,1,0.057262813892422264,9.045000900124435e-05,0.011388644163034605,9.33275168266988e-05,0.005522953824030911,0.006784775777100885,0.01193273204411589,0.01251902357676458,2
3,0,1,0.04237119165405804,2.029198254278597e-05,0.005818609599796956,1.9567850228581578e-05,0.0026158803969427453,0.0029370952589622815,0.00595895299426476,0.006103015454877013,0
3,0,1,0.04237119165405804,2.029198254278597e-05,0.005818609599796956,2.1416702163646528e-05,0.0026158803969427453,0.0029370952589622815,0.00595895299426476,0.006103015454877013,1
3,0,1,0.04237119165405804,2.029198254278597e-05,0.005818609599796956,2.1416702163644824e-05,0.0026158803969427453,0.0029370952589622815,0.00595895299426476,0.006103015454877013,2
4,0,1,0.03017040790975837,3.755732419155947e-06,0.0029451095687748475,4.537301863459335e-06,0.0012809324136172746,0.0013573531200892532,0.0029797117149114954,0.0030162768047956104,0
4,0,1,0.03017040790975837,3.755732419155947e-06,0.0029451095687748475,4.808858606657448e-06,0.0012809324136172746,0.0013573531200892532,0.0029797117149114954,0.0030162768047956104,1
4,0,1,0.03017040790975837,3.755732419155947e-06,0.0029451095687748475,4.808858606658579e-06,0.0012809324136172746,0.0013573531200892532,0.0029797117149114954,0.0030162768047956104,2
0,1,0,0.07670968889802035,0.002487699289922878,0.0009698297103001568,5.665274598990485e-05,0.0012435931459878515,0.003836126534973068,0.002166954473395567,0.0025306057886392915,0
0,1,0,0.07670968889802035,0.002487699289922878,0.0009698297103001568,8.624280229822706e-05,0.0012435931459878515,0.003836126534973068,0.002166954473395567,0.0025306057886392915,1
0,1,0,0.07670968889802035,0.002487699289922878,0.0009698297103001568,8.624280229825835e-05,0.0012435931459878515,0.003836126534973068,0.002166954473395567,0.0025306057886392915,2
1,1,0,0.053218956541174804,0.0003469063126797674,0.0001847775740614022,5.641583756120203e-06,0.00026261382708086444,0.0005165499885555149,0.00035898865193897337,0.0004244144736453016,0
1,1,0,0.053218956541174804,0.0003469063126797674,0.0001847775740614022,8.431498112937895e-06,0.00026261382708086444,0.0005165499885555149,0.00035898865193897337,0.0004244144736453016,1
1,1,0,0.053218956541174804,0.0003469063126797674,0.0001847775740614022,8.431498112928797e-06,0.00026261382708086444,0.0005165499885555149,0.00035898865193897337,0.0004244144736453016,2
2,1,0,0.03930883106441898,6.30029102417573e-05,3.933248317981305e-05,5.692444029444698e-07,5.830391774102462e-05,9.927909160667833e-05,6.581557174226007e-05,7.711115127055812e-05,0
2,1,0,0.03930883106441898,6.30029102417573e-05,3.933248317981305e-05,7.187981333266694e-07,5.830391774102462e-05,9.927909160667833e-05,6.581557174226007e-05,7.711115127055812e-05,1
2,1,0,0.03930883106441898,6.30029102417573e-05,3.933248317981305e-05,7.187981333373829e-07,5.830391774102462e-05,9.927909160667833e-05,6.581557174226007e-05,7.711115127055812e-05,2
3,1,0,0.027327453710147623,1.2558210990799646e-05,8.35148390661717e-06,6.184949225434988e-08,1.3540626087579673e-05,3.836934290202637e-05,1.2616543927847032e-05,1.4417275493415465e-05,0
3,1,0,0.027327453710147623,1.2558210990799646e-05,8.35148390661717e-06,7.488738184282605e-08,1.3540626087579673e-05,3.836934290202637e-05,1.2616543927847032e-05,1.4417275493415465e-05,1
3,1,0,0.027327453710147623,1.2558210990799646e-05,8.35148390661717e-06,7.488738183974647e-08,1.3540626087579673e-05,3.836934290202637e-05,1.2616543927847032e-05,1.4417275493415465e-05,2
4,1,0,0.019561353942685065,2.6306926511159116e-06,1.8801032309491225e-06,6.945068675518387e-09,3.2537142922646555e-06,6.405858648067509e-06,2.5208919355711204e-06,2.8059000460994968e-06,0
4,1,0,0.019561353942685065,2.6306926511159116e-06,1.8801032309491225e-06,8.129192907198658e-09,3.2537142922646555e-06,6.405858648067509e-06,2.5208919355711204e-06,2.8059000460994968e-06,1
4,1,0,0.019561353942685065,2.6306926511159116e-06,1.8801032309491225e-06,8.1291929064833e-09,3.2537142922646555e-06,6.405858648067509e-06,2.5208919355711204e-06,2.8059000460994968e-06,2
0,1,1,0.07669321554290708,0.002559300605413076,0.0009839341307949863,0.0001370084768483778,0.002747537224718608,0.007957830664901243,0.0021669544733955637,0.0025306057886392733,0
0,1,1,0.07669321554290708,0.002559300605413076,0.0009839341307949863,0.00013985770470191888,0.002747537224718608,0.007957830664901243,0.0021669544733955637,0.0025306057886392733,1
0,1,1,0.07669321554290708,0.002559300605413076,0.0009839341307949863,0.00013985770470190744,0.002747537224718608,0.007957830664901243,0.0021669544733955637,0.0025306057886392733,2
1,1,1,0.05321993877548588,0.0003449649812238274,0.00018506901437996892,1.358523153390353e-05,0.000498003480030404,0.00136214437778875,0.0003589886519389794,0.000424414473645318,0
1,1,1,0.05321993877548588,0.0003449649812238274,0.00018506901437996892,1.1924068204641645e-05,0.000498003480030404,0.00136214437778875,0.0003589886519389794,0.000424414473645318,1
1,1,1,0.05321993877548588,0.0003449649812238274,0.00018506901437996892,1.192406820462616e-05,0.000498003480030404,0.00136214437778875,0.0003589886519389794,0.000424414473645318,2
2,1,1,0.039308847040994466,6.294196175310575e-05,3.934288109219728e-05,1.1184509567525135e-06,9.638951817034519e-05,0.00022606026955282138,6.581557174226607e-05,7.71111512705772e-05,0
2,1,1,0.039308847040994466,6.294196175310575e-05,3.934288109219728e-05,1.1053705523755561e-06,9.638951817034519e-05,0.00022606026955282138,6.581557174226607e-05,7.71111512705772e-05,1
2,1,1,0.039308847040994466,6.294196175310575e-05,3.934288109219728e-05,1.1053705523746966e-06,9.638951817034519e-05,0.00022606026955282138,6.581557174226607e-05,7.71111512705772e-05,2
3,1,1,0.027327450924664085,1.254717887155733e-05,8.351854786027466e-06,1.0869706915305373e-07,1.9162347004381295e-05,4.046561460198544e-05,1.2616543927850161e-05,1.441727549342817e-05,0
3,1,1,0.027327450924664085,1.254717887155733e-05,8.351854786027466e-06,1.054892570689139e-07,1.9162347004381295e-05,4.046561460198544e-05,1.2616543927850161e-05,1.441727549342817e-05,1
3,1,1,0.027327450924664085,1.254717887155733e-05,8.351854786027466e-06,1.0548925707132346e-07,1.9162347004381295e-05,4.046561460198544e-05,1.2616543927850161e-05,1.441727549342817e-05,2
4,1,1,0.019561353859809026,2.6299356899131652e-06,1.8801162587919035e-06,1.0534423906610508e-08,4.0678100184514965e-06,7.57881915818746e-06,2.5208919355692743e-06,2.805900046109584e-06,0
4,1,1,0.019561353859809026,2.6299356899131652e-06,1.8801162587919035e-06,1.0432590244419556e-08,4.0678100184514965e-06,7.57881915818746e-06,2.5208919355692743e-06,2.805900046109584e-06,1
4,1,1,0.019561353859809026,2.6299356899131652e-06,1.8801162587919035e-06,1.0432590245313012e-08,4.0678100184514965e-06,7.57881915818746e-06,2.5208919355692743e-06,2.805900046109584e-06,2
0,2,0,0.06454534811028945,0.0005277374500108952,9.366546623268528e-05,3.8321757719228956e-06,0.00017930004860999447,0.03653874934974823,0.000560035555427225,0.0008258380630570741,0
0,2,0,0.06454534811028945,0.0005277374500108952,9.366546623268528e-05,0.0006351305619649998,0.00017930004860999447,0.03653874934974823,0.000560035555427225,0.0008258380630570741,1
0,2,0,0.06454534811028945,0.0005277374500108952,9.366546623268528e-05,0.00063513056196547,0.00017930004860999447,0.03653874934974823,0.000560035555427225,0.0008258380630570741,2
1,2,0,0.043385560291135786,5.2014671103150516e-05,7.696931051177133e-06,2.528712907988262e-07,1.644783790231771e-05,0.0019281795166137003,4.366240727149332e-05,6.648932504704148e-05,0
1,2,0,0.043385560291135786,5.2014671103150516e-05,7.696931051177133e-06,3.3487263252766516e-07,1.644783790231771e-05,0.0019281795166137003,4.366240727149332e-05,6.648932504704148e-05,1
1,2,0,0.043385560291135786,5.2014671103150516e-05,7.696931051177133e-06,3.3487263251838914e-07,1.644783790231771e-05,0.0019281795166137003,4.366240727149332e-05,6.648932504704148e-05,2
2,2,0,0.030394959016605473,9.354377176693745e-06,9.60536516089882e-07,9.224852198475216e-09,1.4358175558712743e-06,0.0043157958571265935,4.924160492370171e-06,6.510772566107223e-06,0
2,2,0,0.030394959016605473,9.354377176693745e-06,9.60536516089882e-07,9.10819160315046e-09,1.4358175558712743e-06,0.0043157958571265935,4.924160492370171e-06,6.510772566107223e-06,1
2,2,0,0.030394959016605473,9.354377176693745e-06,9.60536516089882e-07,9.108191593144566e-09,1.4358175558712743e-06,0.0043157958571265935,4.924160492370171e-06,6.510772566107223e-06,2
3,2,0,0.022270013309371933,1.5889949341201035e-06,9.076966747469949e-08,3.9717803521987676e-10,1.2802577437156218e-07,0.0007414006640312163,4.4610362054054425e-07,5.679550776038467e-07,0
3,2,0,0.022270013309371933,1.5889949341201035e-06,9.076966747469949e-08,4.4077318758772556e-10,1.2802577437156218e-07,0.0007414006640312163,4.4610362054054425e-07,5.679550776038467e-07,1
3,2,0,0.022270013309371933,1.5889949341201035e-06,9.076966747469949e-08,4.407731932325263e-10,1.2802577437156218e-07,0.0007414006640312163,4.4610362054054425e-07,5.679550776038467e-07,2
4,2,0,0.01593375840621539,2.8176882890950724e-07,8.735445488918167e-09,3.2295300191738426e-11,1.1276228593914437e-08,0.00022086469864714142,3.9815820581633305e-08,5.007156040913371e-08,0
4,2,0,0.01593375840621539,2.8176882890950724e-07,8.735445488918167e-09,1.9968240736162555e-11,1.1276228593914437e-08,0.00022086469864714142,3.9815820581633305e-08,5.007156040913371e-08,1
4,2,0,0.01593375840621539,2.8176882890950724e-07,8.735445488918167e-09,1.996824389878192e-11,1.1276228593914437e-08,0.00022086469864714142,3.9815820581633305e-08,5.007156040913371e-08,2
0,2,1,0.06453229632602729,0.00165917011799475,0.00016698915611392616,3.755292657537922e-05,0.0012817914850206057,0.0029944254316254778,0.0005600355554272198,0.0008258380630569899,0
0,2,1,0.06453229632602729,0.00165917011799475,0.00016698915611392616,0.0006330803983505111,0.0012817914850206057,0.0029944254316254778,0.0005600355554272198,0.0008258380630569899,1
0,2,1,0.06453229632602729,0.00165917011799475,0.00016698915611392616,0.0006330803983504734,0.0012817914850206057,0.0029944254316254778,0.0005600355554272198,0.0008258380630569899,2
1,2,1,0.043385448799357386,5.304555872766016e-05,8.386722767764107e-06,1.8351646467803601e-06,6.34629586198362e-05,0.00015723302151651907,4.3662407271484735e-05,6.648932504705417e-05,0
1,2,1,0.043385448799357386,5.304555872766016e-05,8.386722767764107e-06,1.2174050282727918e-06,6.34629586198362e-05,0.00015723302151651907,4.3662407271484735e-05,6.648932504705417e-05,1
1,2,1,0.043385448799357386,5.304555872766016e-05,8.386722767764107e-06,1.217405028272946e-06,6.34629586198362e-05,0.00015723302151651907,4.3662407271484735e-05,6.648932504705417e-05,2
2,2,1,0.030394958438695642,9.370948131851449e-06,9.738124490088492e-07,6.804718467993106e-08,5.192308107342062e-06,2.4906259144267455e-05,4.924160492368355e-06,6.510772566072033e-06,0
2,2,1,0.030394958438695642,9.370948131851449e-06,9.738124490088492e-07,4.964037867469266e-08,5.192308107342062e-06,2.4906259144267455e-05,4.924160492368355e-06,6.510772566072033e-06,1
2,2,1,0.030394958438695642,9.370948131851449e-06,9.738124490088492e-07,4.9640378675389054e-08,5.192308107342062e-06,2.4906259144267455e-05,4.924160492368355e-06,6.510772566072033e-06,2
3,2,1,0.022270013550741097,1.5909844470928241e-06,9.114828601435286e-08,2.8584764554555973e-09,4.258159782999759e-07,1.4687365162488487e-06,4.461036205363701e-07,5.679550774947036e-07,0
3,2,1,0.022270013550741097,1.5909844470928241e-06,9.114828601435286e-08,2.281188011524985e-09,4.258159782999759e-07,1.4687365162488487e-06,4.461036205363701e-07,5.679550774947036e-07,1
3,2,1,0.022270013550741097,1.5909844470928241e-06,9.114828601435286e-08,2.2811880130409977e-09,4.258159782999759e-07,1.4687365162488487e-06,4.461036205363701e-07,5.679550774947036e-07,2
4,2,1,0.01593375840722057,2.818280976120153e-07,8.744122819076055e-09,1.0019600261425138e-10,3.485597627846112e-08,1.356557785284194e-07,3.9815820574847644e-08,5.007156035413082e-08,0
4,2,1,0.01593375840722057,2.818280976120153e-07,8.744122819076055e-09,9.698728565535156e-11,3.485597627846112e-08,1.356557785284194e-07,3.9815820574847644e-08,5.007156035413082e-08,1
4,2,1,0.01593375840722057,2.818280976120153e-07,8.744122819076055e-09,9.698729112086386e-11,3.485597627846112e-08,1.356557785284194e-07,3.9815820574847644e-08,5.007156035413082e-08,2
0,3,0,0.05719533702313871,0.0006002684701434383,9.513503108031613e-07,9.42690418086852e-07,2.4265573861366706e-05,0.01573426694032622,0.0002109874682603591,0.0002764522328271537,0
0,3,0,0.05719533702313871,0.0006002684701434383,9.513503108031613e-07,0.00026472165849581765,2.4265573861366706e-05,0.01573426694032622,0.0002109874682603591,0.0002764522328271537,1
0,3,0,0.05719533702313871,0.0006002684701434383,9.513503108031613e-07,0.00026472165849613825,2.4265573861366706e-05,0.01573426694032622,0.0002109874682603591,0.0002764522328271537,2
1,3,0,0.03739198928714375,2.7609429277289008e-05,4.990878850103906e-08,3.510064998842878e-08,1.383501911571589e-06,0.005113857634843162,5.383252448448839e-06,3.004674665688948e-06,0
1,3,0,0.03739198928714375,2.7609429277289008e-05,4.990878850103906e-08,7.849666031349751e-08,1.383501911571589e-06,0.005113857634843162,5.383252448448839e-06,3.004674665688948e-06,1
1,3,0,0.03739198928714375,2.7609429277289008e-05,4.990878850103906e-08,7.84966602769436e-08,1.383501911571589e-06,0.005113857634843162,5.383252448448839e-06,3.004674665688948e-06,2
2,3,0,0.02675852603635533,5.053696624511928e-06,3.1703883636068627e-09,1.2057252147419104e-06,6.02751698034264e-08,58.810467550678666,2.7500304303896154e-07,1.5201116172453123e-07,0
2,3,0,0.02675852603635533,5.053696624511928e-06,3.1703883636068627e-09,1.4574887193456786e-09,6.02751698034264e-08,58.810467550678666,2.7500304303896154e-07,1.5201116172453123e-07,1
2,3,0,0.02675852603635533,5.053696624511928e-06,3.1703883636068627e-09,1.4574886960664089e-09,6.02751698034264e-08,58.810467550678666,2.7500304303896154e-07,1.5201116172453123e-07,2
3,3,0,0.019491557281050873,8.84589067682237e-07,1.4914848180559768e-10,2.2343232626663136e-06,9.559053718273495e-09,74.26509983978221,1.2920242041940928e-08,6.295508027716967e-09,0
3,3,0,0.019491557281050873,8.84589067682237e-07,1.4914848180559768e-10,3.9310684866720135e-11,9.559053718273495e-09,74.26509983978221,1.2920242041940928e-08,6.295508027716967e-09,1
3,3,0,0.019491557281050873,8.84589067682237e-07,1.4914848180559768e-10,3.9310696722791866e-11,9.559053718273495e-09,74.26509983978221,1.2920242041940928e-08,6.295508027716967e-09,2
0,3,1,0.057212039295740966,0.0021459328362644988,0.0004597191620214341,1.9518991762962213e-05,0.0005544030590908258,0.001309237411743557,0.0002109874682603745,0.0002764522328271654,0
0,3,1,0.057212039295740966,0.0021459328362644988,0.0004597191620214341,0.000278372973655362,0.0005544030590908258,0.001309237411743557,0.0002109874682603745,0.0002764522328271654,1
0,3,1,0.057212039295740966,0.0021459328362644988,0.0004597191620214341,0.0002783729736555414,0.0005544030590908258,0.001309237411743557,0.0002109874682603745,0.0002764522328271654,2
1,3,1,0.037391926705885384,3.0464942594064195e-05,7.217033486324864e-07,2.7153311701093983e-07,1.1507624327318014e-05,8.8846690234165e-05,5.383252448441183e-06,3.004674665724965e-06,0
1,3,1,0.037391926705885384,3.0464942594064195e-05,7.217033486324864e-07,1.880967295658962e-07,1.1507624327318014e-05,8.8846690234165e-05,5.383252448441183e-06,3.004674665724965e-06,1
1,3,1,0.037391926705885384,3.0464942594064195e-05,7.217033486324864e-07,1.8809672956056414e-07,1.1507624327318014e-05,8.8846690234165e-05,5.383252448441183e-06,3.004674665724965e-06,2
2,3,1,0.026758525288306773,5.0540858820048965e-06,2.1796098320895196e-08,8.009350538290712e-09,4.837474609845336e-07,1.1042386671151795e-05,2.7500304304482386e-07,1.5201116178460019e-07,0
2,3,1,0.026758525288306773,5.0540858820048965e-06,2.1796098320895196e-08,3.0009262986095937e-09,4.837474609845336e-07,1.1042386671151795e-05,2.7500304304482386e-07,1.5201116178460019e-07,1
2,3,1,0.026758525288306773,5.0540858820048965e-06,2.1796098320895196e-08,3.000926310307279e-09,4.837474609845336e-07,1.1042386671151795e-05,2.7500304304482386e-07,1.5201116178460019e-07,2
3,3,1,0.01949155727555178,8.845960836358414e-07,4.2781503963202716e-10,1.2581751571123598e-10,1.933472308169281e-08,2.1707358933723039e-07,1.2920242049669071e-08,6.295499044720614e-09,0
3,3,1,0.01949155727555178,8.845960836358414e-07,4.2781503963202716e-10,6.527094353119594e-11,1.933472308169281e-08,2.1707358933723039e-07,1.2920242049669071e-08,6.295499044720614e-09,1
3,3,1,0.01949155727555178,8.845960836358414e-07,4.2781503963202716e-10,6.527095272120465e-11,1.933472308169281e-08,2.1707358933723039e-07,1.2920242049669071e-08,6.295499044720614e-09,2
4,3,1,0.01392539870517061,1.5178981853190068e-07,1.1646237133368615e-11,2.56359824663574e-12,8.439847684964275e-10,1.2917181655148313e-08,5.836544556613692e-10,2.7732678300376183e-10,0
4,3,1,0.01392539870517061,1.5178981853190068e-07,1.1646237133368615e-11,1.2969448697747089e-12,8.439847684964275e-10,1.2917181655148313e-08,5.836544556613692e-10,2.7732678300376183e-10,1
4,3,1,0.01392539870517061,1.5178981853190068e-07,1.1646237133368615e-11,1.2969307053174286e-12,8.439847684964275e-10,1.2917181655148313e-08,5.836544556613692e-10,2.7732678300376183e-10,2
0,4,0,0.05047999478270224,0.00020885346700103832,1.4787455870602662e-06,1.0633038050320207e-05,5.668376750944336e-06,1.2306042609699623,0.0001440623334107546,0.0002576210247302455,0
0,4,0,0.05047999478270224,0.00020885346700103832,1.4787455870602662e-06,0.00023461382168243224,5.668376750944336e-06,1.2306042609699623,0.0001440623334107546,0.0002576210247302455,1
0,4,0,0.05047999478270224,0.00020885346700103832,1.4787455870602662e-06,0.00023461382168998127,5.668376750944336e-06,1.2306042609699623,0.0001440623334107546,0.0002576210247302455,2
1,4,0,0.03297266033958018,1.1591633583029769e-05,4.5913904076524536e-08,1.2854534750785756e-05,1.3307042255746873e-07,9.317398246912806,5.615961896460752e-07,1.1232411855247908e-06,0
1,4,0,0.03297266033958018,1.1591633583029769e-05,4.5913904076524536e-08,1.0042037948688925e-08,1.3307042255746873e-07,9.317398246912806,5.615961896460752e-07,1.1232411855247908e-06,1
1,4,0,0.03297266033958018,1.1591633583029769e-05,4.5913904076524536e-08,1.0042037591169721e-08,1.3307042255746873e-07,9.317398246912806,5.615961896460752e-07,1.1232411855247908e-06,2
2,4,0,0.024225642199110737,2.1424104271172546e-06,1.6155338223036717e-09,0.008052227056468728,7.278582321417528e-08,1044537.2924580374,1.53322684389895e-08,2.2276222640583342e-08,0
2,4,0,0.024225642199110737,2.1424104271172546e-06,1.6155338223036717e-09,5.480326049522456e-11,7.278582321417528e-08,1044537.2924580374,1.53322684389895e-08,2.2276222640583342e-08,1
2,4,0,0.024225642199110737,2.1424104271172546e-06,1.6155338223036717e-09,5.4803316319712385e-11,7.278582321417528e-08,1044537.2924580374,1.53322684389895e-08,2.2276222640583342e-08,2
3,4,0,0.01731637930688044,3.9158517217386604e-07,3.738910476799642e-11,0.0011390515136060016,7.217227750687809e-08,68967.35482003687,3.6451442402359707e-10,4.4626312767324873e-10,0
3,4,0,0.01731637930688044,3.9158517217386604e-07,3.738910476799642e-11,9.278309075423322e-13,7.217227750687809e-08,68967.35482003687,3.6451442402359707e-10,4.4626312767324873e-10,1
3,4,0,0.01731637930688044,3.9158517217386604e-07,3.738910476799642e-11,9.280818376696862e-13,7.217227750687809e-08,68967.35482003687,3.6451442402359707e-10,4.4626312767324873e-10,2
4,4,0,0.012496917167661202,6.975631380381815e-08,8.637399510046103e-13,7.698510436247222e-05,1.3212133867602452e-07,45351.761356768715,8.37285434384752e-12,1.2070585465014157e-11,0
4,4,0,0.012496917167661202,6.975631380381815e-08,8.637399510046103e-13,6.175842593754813e-13,1.3212133867602452e-07,45351.761356768715,8.37285434384752e-12,1.2070585465014157e-11,1
4,4,0,0.012496917167661202,6.975631380381815e-08,8.637399510046103e-13,6.176534812314147e-13,1.3212133867602452e-07,45351.761356768715,8.37285434384752e-12,1.2070585465014157e-11,2
0,4,1,0.050592147140633065,0.0033001191313053106,0.0006062035732852918,1.5729756390126675e-05,0.0005556520840514109,0.002114852056594915,0.00014406233341074094,0.00025762102473025466,0
0,4,1,0.050592147140633065,0.0033001191313053106,0.0006062035732852918,0.00024204994832042814,0.0005556520840514109,0.002114852056594915,0.00014406233341074094,0.00025762102473025466,1
0,4,1,0.050592147140633065,0.0033001191313053106,0.0006062035732852918,0.00024204994831632256,0.0005556520840514109,0.002114852056594915,0.00014406233341074094,0.00025762102473025466,2
1,4,1,0.03297264406113375,2.4059076267008288e-05,9.802626511235515e-07,4.222807979584926e-08,3.1809958172676456e-06,6.004280352448654e-05,5.615961896582927e-07,1.1232411855505686e-06,0
1,4,1,0.03297264406113375,2.4059076267008288e-05,9.802626511235515e-07,2.9165764076702803e-08,3.1809958172676456e-06,6.004280352448654e-05,5.615961896582927e-07,1.1232411855505686e-06,1
1,4,1,0.03297264406113375,2.4059076267008288e-05,9.802626511235515e-07,2.9165764110431876e-08,3.1809958172676456e-06,6.004280352448654e-05,5.615961896582927e-07,1.1232411855505686e-06,2
2,4,1,0.024225642304234546,2.141575366791717e-06,6.9342125545144815e-09,1.0084702580740603e-09,4.0370145958300214e-08,2.935693165047273e-06,1.533226844715852e-08,2.2276222477635286e-08,0
2,4,1,0.024225642304234546,2.141575366791717e-06,6.9342125545144815e-09,2.1493424935921897e-10,4.0370145958300214e-08,2.935693165047273e-06,1.533226844715852e-08,2.2276222477635286e-08,1
2,4,1,0.024225642304234546,2.141575366791717e-06,6.9342125545144815e-09,2.1493267382632266e-10,4.0370145958300214e-08,2.935693165047273e-06,1.533226844715852e-08,2.2276222477635286e-08,2
3,4,1,0.017316379305749276,3.9159690586867663e-07,6.428651545868326e-11,7.871104853743791e-12,9.487909251497688e-10,3.814555622726014e-08,3.645140065635861e-10,4.4630166578228474e-10,0
3,4,1,0.017316379305749276,3.9159690586867663e-07,6.428651545868326e-11,2.352803071321208e-12,9.487909251497688e-10,3.814555622726014e-08,3.645140065635861e-10,4.4630166578228474e-10,1
3,4,1,0.017316379305749276,3.9159690586867663e-07,6.428651545868326e-11,2.3527054768433387e-12,9.487909251497688e-10,3.814555622726014e-08,3.645140065635861e-10,4.4630166578228474e-10,2
4,4,1,0.012496917167643479,6.975634291535567e-08,1.0151890734410843e-12,1.155498523221716e-13,2.1057032720816112e-11,1.29830944771851e-09,8.350332501557982e-12,9.794874233705313e-12,0
4,4,1,0.012496917167643479,6.975634291535567e-08,1.0151890734410843e-12,2.646175725377821e-14,2.1057032720816112e-11,1.29830944771851e-09,8.350332501557982e-12,9.794874233705313e-12,1
4,4,1,0.012496917167643479,6.975634291535567e-08,1.0151890734410843e-12,2.705088622929797e-14,2.1057032720816112e-11,1.29830944771851e-09,8.350332501557982e-12,9.794874233705313e-12,2
4,3,0,0.013925398705362286,1.5178999891719457e-07,6.87471009054095e-12,4.264732811939445e-07,3.6575040656572633e-09,9.601200530521126,5.836544433036758e-10,2.7732821316420557e-10,0
4,3,0,0.013925398705362286,1.5178999891719457e-07,6.87471009054095e-12,6.694859233246483e-13,3.6575040656572633e-09,9.601200530521126,5.836544433036758e-10,2.7732821316420557e-10,1
4,3,0,0.013925398705362286,1.5178999891719457e-07,6.87471009054095e-12,6.694658700767027e-13,3.6575040656572633e-09,9.601200530521126,5.836544433036758e-10,2.7732821316420557e-10,2


==> unfmixedcond.csv <==
shift,cond,gammastab
0.0,30979276.643782936,0
0.0002002002002002002,35362564.40671164,0
0.0004004004004004004,40548483.41551718,0
0.0006006006006006007,46720001.10053155,0
0.0008008008008008008,54110576.513582915,0
0.001001001001001001,63020798.91906158,0
0.0012012012012012014,73841355.51580144,0
0.0014014014014014015,87085267.35044408,0
0.0016016016016016017,103433706.5264483,0
0.0018018018018018018,123801947.4529631,0
0.002002002002002002,149436119.38313216,0
0.0022022022022022024,182057024.0138929,0
0.0024024024024024027,224078595.64590225,0
0.0026026026026026027,278945976.6687544,0
0.002802802802802803,351670866.2451815,0
0.003003003003003003,449700310.0973063,0
0.0032032032032032033,584369338.4747798,0
0.0034034034034034033,773429548.2970958,0
0.0036036036036036037,1045485772.2145602,0
0.0038038038038038045,1448336831.102023,0
0.004004004004004004,2065213763.6048465,0
0.004204204204204204,3048226870.424059,0
0.004404404404404405,4691924505.111575,0
0.004604604604604605,7608277471.105177,0
0.0048048048048048055,13185237901.955292,0
0.005005005005005005,24945090297.094013,0
0.005205205205205205,53271044899.83289,0
0.005405405405405406,135960402285.67291,0
0.005605605605605606,463118176319.2573,0
0.005805805805805806,2734279990175.584,0
0.006006006006006006,72097969649679.69,0
0.006206206206206207,2029128.7511078562,0
0.006406406406406407,1905649.6563243947,0
0.006606606606606606,1791412.8327097355,0
0.006806806806806807,1685601.0185846782,0
0.007007007007007008,1587479.6638426117,0
0.007207207207207207,1496388.002495192,0
0.007407407407407408,1411730.6867518546,0
0.007607607607607609,1332970.0870837583,0
0.0078078078078078084,1259620.37685302,0
0.008008008008008008,1191241.8717811415,0
0.008208208208208207,1127435.930604158,0
0.008408408408408409,1067840.587390534,0
0.00860860860860861,1012126.9551913091,0
0.00880880880880881,959995.8183330504,0
0.009009009009009009,911174.4265837284,0
0.00920920920920921,865413.8585488115,0
0.00940940940940941,822486.4306609672,0
0.009609609609609611,782183.558241742,0
0.00980980980980981,744316.2168498229,0
0.01001001001001001,708710.2325090815,0
0.010210210210210211,675205.4455949311,0
0.01041041041041041,643654.9661809751,0
0.01061061061061061,613923.6780989871,0
0.010810810810810811,585887.1775793143,0
0.011011011011011013,559430.9827582234,0
0.011211211211211212,534449.475097358,0
0.011411411411411412,510845.17713448545,0
0.011611611611611611,488528.04329069913,0
0.011811811811811812,467414.819416438,0
0.012012012012012012,447428.4179449404,0
0.012212212212212213,428497.6209080392,0
0.012412412412412414,410556.28363207926,0
0.012612612612612612,393542.9130576145,0
0.012812812812812813,377400.6616380813,0
0.013013013013013015,362076.53126639576,0
0.013213213213213212,347521.32541557244,0
0.013413413413413414,333689.2016534428,0
0.013613613613613613,320537.51844493835,0
0.013813813813813814,308026.5307870052,0
0.014014014014014016,296119.17551101826,0
0.014214214214214213,284780.53467364074,0
0.014414414414414415,273978.3789958052,0
0.014614614614614616,263682.81993996183,0
0.014814814814814815,3.133452011331235e+18,0
0.015015015015015017,5458990747904413.0,0
0.015215215215215218,526462096585404.75,0
0.015415415415415416,121715183713220.27,0
0.015615615615615617,41832090909785.7,0
0.015815815815815815,18042929301710.754,0
0.016016016016016016,9018689599381.008,0
0.016216216216216217,4999628704547.006,0
0.016416416416416415,2992550994074.0483,0
0.016616616616616616,1900285885938.1797,0
0.016816816816816817,1264712091386.959,0
0.01701701701701702,874497970550.348,0
0.01721721721721722,624154255582.6387,0
0.017417417417417418,457540352484.9322,0
0.01761761761761762,343148149631.03656,0
0.01781781781781782,262484465236.2106,0
0.018018018018018018,204270926373.92535,0
0.01821821821821822,161397552314.6494,0
0.01841841841841842,129250529905.15875,0
0.018618618618618618,104758463522.11642,0
0.01881881881881882,85829901004.78053,0
0.01901901901901902,71011456691.20221,0
0.019219219219219222,59274616442.25998,0
0.019419419419419423,49879387561.88696,0
0.01961961961961962,42285343431.3804,0
0.019819819819819822,36092347850.854,0
0.02002002002002002,31000408883.377403,0
0.02022022022022022,26781994024.0951,0
0.020420420420420422,23262678787.106544,0
0.02062062062062062,20307436873.960434,0
0.02082082082082082,17810770109.85054,0
0.021021021021021023,15689542806.998018,0
0.02122122122122122,13877724316.612654,0
0.02142142142142142,12322474569.07324,0
0.021621621621621623,10981211444.961643,0
0.021821821821821824,9819395652.782087,0
0.022022022022022025,8808838095.518805,0
0.022222222222222223,7926395001.170731,0
0.022422422422422424,7152963287.186659,0
0.022622622622622626,6472690644.233418,0
0.022822822822822823,5872357971.368658,0
0.023023023023023025,5340890257.956378,0
0.023223223223223222,4868967461.258518,0
0.023423423423423424,4448713598.998436,0
0.023623623623623625,4073444858.819403,0
0.023823823823823823,3737468516.7700973,0
0.024024024024024024,3435918110.0333753,0
0.024224224224224225,3164618232.066552,0
0.024424424424424426,2919974690.22984,0
0.024624624624624628,2698883393.3319654,0
0.02482482482482483,2498656000.444235,0
0.02502502502502503,2316956626.484787,0
0.025225225225225224,2151749827.613266,0
0.025425425425425426,2001257936.9970348,0
0.025625625625625627,1863923560.4996495,0
0.025825825825825828,1738378913.417045,0
0.02602602602602603,1623420480.9407454,0
0.026226226226226224,293036730834750.5,0
0.026426426426426425,3632955341713.4785,0
0.026626626626626626,471142276976.7106,0
0.026826826826826827,122661351440.75784,0
0.02702702702702703,44887435684.90951,0
0.027227227227227226,20113428794.689365,0
0.027427427427427428,10309269899.051205,0
0.02762762762762763,5815276384.060345,0
0.02782782782782783,3524253852.2127266,0
0.02802802802802803,2258247642.088478,0
0.028228228228228232,1512964713.975965,0
0.028428428428428427,1051265527.5373113,0
0.028628628628628628,752972556.5519289,0
0.02882882882882883,698138938.3389744,0
0.02902902902902903,661991462.3882014,0
0.029229229229229232,628212324.2647612,0
0.02942942942942943,596615866.3951542,0
0.02962962962962963,567033062.9888564,0
0.029829829829829832,539310089.813522,0
0.030030030030030033,513306694.7116149,0
0.030230230230230234,488894889.87481254,0
0.030430430430430436,465957872.0095803,0
0.03063063063063063,444388241.3675909,0
0.03083083083083083,424088435.06443614,0
0.031031031031031032,404968689.25801694,0
0.031231231231231234,386946658.9708683,0
0.031431431431431435,369946559.81846184,0
0.03163163163163163,353898720.78450304,0
0.03183183183183183,338738989.8938962,0
0.03203203203203203,324408185.09988713,0
0.03223223223223223,310851838.388638,0
0.032432432432432434,298019549.4963106,0
0.03263263263263263,285864808.88683414,0
0.03283283283283283,274344500.4196499,0
0.03303303303303303,263418775.4705855,0
0.03323323323323323,253050656.14081186,0
0.033433433433433433,243205885.30900967,0
0.033633633633633635,233852622.50196895,0
0.033833833833833836,224961365.9748912,0
0.03403403403403404,216504611.06418,0
0.03423423423423424,208456691.6994281,0
0.03443443443443444,209786975.82615647,0
0.03463463463463464,262040219.17544782,0
0.034834834834834835,331613127.0482453,0
0.035035035035035036,425872448.1222188,0
0.03523523523523524,556112832.844228,0
0.03543543543543544,740143247.0776256,0
0.03563563563563564,6503391394530.579,0
0.035835835835835834,142996077870.65326,0
0.036036036036036036,21144178743.356956,0
0.03623623623623624,5856401169.714054,0
0.03643643643643644,4706767060.920205,0
0.03663663663663664,7761801461.804985,0
0.03683683683683684,13748928095.955704,0
0.037037037037037035,26794152126.13334,0
0.037237237237237236,59698777759.85831,0
0.03743743743743744,162710301541.0862,0
0.03763763763763764,622018163422.5504,0
0.03783783783783784,4743430463950.3125,0
0.03803803803803804,362074937207318.94,0
0.03823823823823824,105809541.1101007,0
0.038438438438438444,102637789.18900055,0
0.038638638638638645,99589967.12288812,0
0.038838838838838846,96660183.01678832,0
0.03903903903903904,93842901.60280026,0
0.03923923923923924,91132855.24837987,0
0.03943943943943944,88525091.10500067,0
0.039639639639639644,86014915.5983717,0
0.039839839839839845,83597879.14731538,0
0.04004004004004004,81269793.25503577,0
0.04024024024024024,79026656.7649491,0
0.04044044044044044,76864707.73421805,0
0.04064064064064064,74780349.28465149,0
0.040840840840840845,72770188.02595535,0
0.041041041041041046,70831021.08821003,0
0.04124124124124124,68959807.60584937,0
0.04144144144144144,67153631.3601697,0
0.04164164164164164,65409751.397968754,0
0.041841841841841844,63725535.71279555,0
0.042042042042042045,62098501.26148538,0
0.04224224224224224,60526286.20912884,0
0.04244244244244244,59006625.54444184,0
0.04264264264264264,57537380.31348717,0
0.04284284284284284,56116509.96522327,0
0.043043043043043044,54742075.60507133,0
0.043243243243243246,53412213.54170704,0
0.04344344344344345,52125163.46091505,0
0.04364364364364365,50879241.62990154,0
0.04384384384384385,49672842.09817035,0
0.04404404404404405,48504437.40370333,0
0.04424424424424425,47372555.316885434,0
0.044444444444444446,1.3075245689981757e+17,0
0.04464464464464465,1937028920990281.0,0
0.04484484484484485,261273479187200.9,0
0.04504504504504505,69318211791508.21,0
0.04524524524524525,25673252735168.332,0
0.045445445445445445,11606446249885.32,0
0.04564564564564565,5991901582558.867,0
0.04584584584584585,3400871876959.2373,0
0.04604604604604605,2072454914431.902,0
0.04624624624624625,1334727174423.4343,0
0.046446446446446445,898490694778.1813,0
0.046646646646646646,627131227623.7777,0
0.04684684684684685,451137851745.0259,0
0.04704704704704705,332929439384.9838,0
0.04724724724724725,251133505780.11423,0
0.04744744744744745,193063557390.57996,0
0.047647647647647645,150907245128.6601,0
0.047847847847847846,119697856766.8849,0
0.04804804804804805,96188390340.28317,0
0.04824824824824825,78203119421.75255,0
0.04844844844844845,64251730527.00249,0
0.04864864864864865,53293145026.46699,0
0.04884884884884885,44587080767.59383,0
0.049049049049049054,37598648630.02764,0
0.049249249249249255,31935662293.22901,0
0.049449449449449456,27306703812.160847,0
0.04964964964964966,23492559550.21179,0
0.04984984984984985,20326490522.94408,0
0.05005005005005006,17680271321.886208,0
0.050250250250250254,15454389701.765318,0
0.05045045045045045,13570914336.025259,0
0.05065065065065066,11968295579.805061,0
0.05085085085085085,10597542321.787666,0
0.05105105105105106,9419377134.783512,0
0.051251251251251254,8402081077.369073,0
0.05145145145145145,7519884049.3329115,0
0.051651651651651656,6751720321.211744,0
0.05185185185185185,6080268975.516338,0
0.05205205205205206,5491208904.963324,0
0.05225225225225225,4972640471.97481,0
0.05245245245245245,4514625128.568354,0
0.052652652652652655,4108826626.4088836,0
0.05285285285285285,3748220443.31167,0
0.05305305305305306,3426863788.3245893,0
0.05325325325325325,3139708977.09112,0
0.05345345345345345,2882450869.477694,0
0.053653653653653655,2651406821.8057337,0
0.053853853853853856,2443413439.6593003,0
0.05405405405405406,2255746034.766984,0
0.05425425425425426,2086049037.4889805,0
0.05445445445445445,1932281027.0405903,0
0.05465465465465466,1792666571.749627,0
0.054854854854854855,1665658309.5625648,0
0.05505505505505506,1549903070.4083154,0
0.05525525525525526,1444215498.715886,0
0.055455455455455466,1347553537.7322896,0
0.05565565565565566,1258999702.71997,0
0.055855855855855854,1177744292.662848,0
0.05605605605605606,1103070435.9957817,0
0.05625625625625626,1034342942.5130539,0
0.056456456456456465,970997099.317271,0
0.05665665665665666,912530215.7161613,0
0.056856856856856854,858493929.2760925,0
0.05705705705705706,808487398.0913783,0
0.057257257257257256,762151726.2987555,0
0.057457457457457464,719164898.3218998,0
0.05765765765765766,679232456.178717,0
0.05785785785785785,906144663.7294716,0
0.05805805805805806,1245412463.969231,0
0.058258258258258255,1759296702.1188006,0
0.058458458458458464,2567600109.300426,0
0.05865865865865866,3897950160.830754,0
0.05885885885885886,6212413179.215267,0
0.05905905905905906,10528801057.91804,0
0.05925925925925926,19334118215.46206,0
0.05945945945945946,39593610880.64613,0
0.059659659659659664,94860426991.76486,0
0.05985985985985986,290530272339.5059,0
0.060060060060060066,1381744526224.9714,0
0.06026026026026026,18421636778922.57,0
0.06046046046046047,2.8939043747828666e+17,0
0.06066066066066066,2390607274.9254622,0
0.06086086086086087,3985421426.1621456,0
0.061061061061061066,7179723966.923562,0
0.06126126126126126,14363656890.250994,0
0.06146146146146147,33375657132.394226,0
0.06166166166166166,97744845719.85149,0
0.06186186186186187,429720837867.28546,0
0.062062062062062065,4688869988552.404,0
0.06226226226226226,4537158322265857.0,0
0.06246246246246247,218792237.49611452,0
0.06266266266266267,210125388.31805044,0
0.06286286286286287,201898772.10859352,0
0.06306306306306307,194085379.1759641,0
0.06326326326326326,186660202.3182832,0
0.06346346346346347,179599928.2605857,0
0.06366366366366366,172882923.160295,0
0.06386386386386388,166489049.70563534,0
0.06406406406406406,160399499.84382698,0
0.06426426426426426,154596800.94665736,0
0.06446446446446447,149064594.45396307,0
0.06466466466466467,143787664.66861928,0
0.06486486486486487,138751753.5810563,0
0.06506506506506507,133943528.42565696,0
0.06526526526526526,129350553.20938624,0
0.06546546546546547,134205572.70289183,0
0.06566566566566566,182306045.7603985,0
0.06586586586586587,254168121.75368068,0
0.06606606606606606,365427828.20933765,0
0.06626626626626626,545181193.416983,0
0.06646646646646646,851033281.8277067,0
0.06666666666666667,1406039141.8627896,0
0.06686686686686687,2499424224.2811813,0
0.06706706706706707,4900776550.95024,0
0.06726726726726727,11033235927.717236,0
0.06746746746746747,30627895788.782288,0
0.06766766766766767,121364356119.73593,0
0.06786786786786787,1011822890886.8147,0
0.06806806806806807,125302436749790.67,0
0.06826826826826828,80159705.48542699,0
0.06846846846846848,77813494.51451063,0
0.06866866866866866,75556861.19068591,0
0.06886886886886888,73385582.00958475,0
0.06906906906906907,71295834.8886605,0
0.06926926926926928,69283897.2067953,0
0.06946946946946947,67346241.18711527,0
0.06966966966966967,65479536.11010424,0
0.06986986986986987,63680609.04589895,0
0.07007007007007007,61946471.89141339,0
0.07027027027027027,60274285.12639352,0
0.07047047047047048,58661355.25522309,0
0.07067067067067066,57105126.2184205,0
0.07087087087087088,55603176.880237155,0
0.07107107107107107,54153191.37882486,0
0.07127127127127128,52752990.74411324,0
0.07147147147147147,51400482.987398036,0
0.07167167167167167,5550921582696495.0,0
0.07187187187187187,16820132528576.916,0
0.07207207207207207,1732592301585.6323,0
0.07227227227227227,410473826907.58984,0
0.07247247247247247,142729358821.1218,0
0.07267267267267268,61948555725.92755,0
0.07287287287287288,31071616194.571022,0
0.07307307307307308,17255763013.217587,0
0.07327327327327328,10336042884.584227,0
0.07347347347347348,6563518198.236919,0
0.07367367367367368,4366099751.303065,0
0.07387387387387388,3016355863.220376,0
0.07407407407407407,2150376550.676727,0
0.07427427427427429,1574183644.9905987,0
0.07447447447447447,1178788141.768921,0
0.07467467467467469,900170933.2181555,0
0.07487487487487487,699270783.301104,0
0.07507507507507508,551457290.411689,0
0.07527527527527528,440746329.75045717,0
0.07547547547547548,356498382.6361813,0
0.07567567567567568,291470035.4887672,0
0.07587587587587588,240629772.82373342,0
0.07607607607607608,200417907.35291144,0
0.07627627627627628,168274832.93615413,0
0.07647647647647648,142332336.3322362,0
0.07667667667667669,121208094.11177641,0
0.07687687687687689,103866464.85951675,0
0.07707707707707707,89522443.6377903,0
0.07727727727727729,77574795.88813038,0
0.07747747747747748,68819791.70486024,0
0.07767767767767769,80564898.46370147,0
0.07787787787787788,94927004.32537696,0
0.07807807807807808,112638515.02250563,0
0.07827827827827828,134682222.08290026,0
0.07847847847847848,162394494.34281248,0
0.07867867867867868,770557995661796.1,0
0.07887887887887889,8493503110932.379,0
0.07907907907907907,1077052022536.0311,0
0.07927927927927929,277875688770.76324,0
0.07947947947947948,101216531854.48878,0
0.07967967967967969,45234561129.18986,0
0.07987987987987988,23149423721.73473,0
0.08008008008008008,13046469566.54138,0
0.08028028028028028,7902839478.494827,0
0.08048048048048048,5062981017.158519,0
0.08068068068068068,3392124581.4462833,0
0.08088088088088088,4963424053.595439,0
0.08108108108108109,8008893040.935569,0
0.08128128128128129,13792701202.255722,0
0.08148148148148149,25878650219.2012,0
0.08168168168168169,54628034216.36759,0
0.08188188188188189,137011797290.3121,0
0.08208208208208209,453116525796.26935,0
0.08228228228228229,2515781273170.6465,0
0.08248248248248248,53826419407095.414,0
0.0826826826826827,1517337633.6031241,0
0.08288288288288288,1954296815.7472959,0
0.0830830830830831,2560958127.1212015,0
0.08328328328328329,3423035490.990546,0
0.08348348348348349,4681319387.506707,0
0.08368368368368369,6576145687.489484,0
0.08388388388388389,9536633234.641687,0
0.08408408408408409,14370949736.194506,0
0.08428428428428429,22702319372.235466,0
0.08448448448448448,38059991995.91621,0
0.0846846846846847,68926264569.57648,0
0.08488488488488488,138543467447.16327,0
0.0850850850850851,323136266010.448,0
0.08528528528528528,948188986812.6707,0
0.08548548548548549,4158932409832.0615,0
0.08568568568568569,44615943674442.84,0
0.08588588588588589,3.4434344312852256e+16,0
0.08608608608608609,3475829378.2659793,0
0.08628628628628629,5254079982.1428585,0
0.08648648648648649,8328907543.897534,0
0.08668668668668669,14019026951.58105,0
0.0868868868868869,25509292346.426598,0
0.0870870870870871,51580895198.1909,0
0.0872872872872873,121276194574.74205,0
0.0874874874874875,360169772492.49536,0
0.0876876876876877,1613991107660.3958,0
0.08788788788788789,18275776505888.63,0
0.0880880880880881,2.420429010686709e+16,0
0.08828828828828829,14864854.828615744,0
0.0884884884884885,16449526.215535397,0
0.08868868868868869,18251325.94095303,0
0.08888888888888889,20306957.692095716,0
0.0890890890890891,22660570.914178718,0
0.0892892892892893,25365544.69323604,0
0.0894894894894895,28486761.125850823,0
0.0896896896896897,32103515.44699709,0
0.08988988988988988,36313311.40914389,0
0.0900900900900901,41236779.78163421,0
0.09029029029029029,47024187.406059265,0
0.0904904904904905,53864049.03081311,0
0.09069069069069069,61994657.561241575,0
0.09089089089089089,71719709.47583425,0
0.09109109109109109,83429651.26887438,0
0.0912912912912913,97631164.96802804,0
0.0914914914914915,114988484.64822008,0
0.0916916916916917,136381962.53862986,0
0.0918918918918919,162992257.99557218,0
0.0920920920920921,196423371.64974934,0
0.0922922922922923,238887359.98873544,0
0.0924924924924925,293475786.8400793,0
0.0926926926926927,364590998.7902778,0
0.09289289289289289,458618379.7187182,0
0.0930930930930931,585016427.719179,0
0.09329329329329329,758129228.0766772,0
0.0934934934934935,658502629696468.2,0
0.0936936936936937,7699207855072.656,0
0.09389389389389391,986937564342.4342,0
0.0940940940940941,255675430634.1563,0
0.0942942942942943,93306592230.2031,0
0.0944944944944945,41736629662.82546,0
0.0946946946946947,21366755622.17411,0
0.0948948948948949,16267648039.977169,0
0.0950950950950951,30336352731.68643,0
0.09529529529529529,63488393770.14613,0
0.0954954954954955,157168960341.47507,0
0.09569569569569569,508426346792.8971,0
0.09589589589589591,2697665431188.045,0
0.0960960960960961,49861874128268.414,0
0.0962962962962963,889031235891.8473,0
0.0964964964964965,15049439877431.205,0
0.0966966966966967,515659705.28894156,0
0.0968968968968969,407373854.68934864,0
0.0970970970970971,326070746.2040678,0
0.0972972972972973,264070394.38930625,0
0.0974974974974975,216126132.0131038,0
0.0976976976976977,178582093.571653,0
0.0978978978978979,148844804.6372086,0
0.09809809809809811,165652290.85427925,0
0.0982982982982983,189112832.93229792,0
0.09849849849849851,216895255.5937773,0
0.0986986986986987,249993210.42549625,0
0.09889889889889891,289677681.8417016,0
0.0990990990990991,337589198.7392127,0
0.09929929929929932,395866020.1094496,0
0.0994994994994995,467324415.7786074,0
0.0996996996996997,3.9059453554695384e+16,0
0.0998998998998999,112598211012312.81,0
0.10010010010010012,11531217436305.44,0
0.10030030030030031,2727098398194.0356,0
0.10050050050050051,947759345154.3564,0
0.1007007007007007,411354787793.9206,0
0.1009009009009009,206381497890.389,0
0.10110110110110111,114665711343.59903,0
0.10130130130130131,68721294059.19077,0
0.1015015015015015,43665809672.2137,0
0.1017017017017017,29066146315.810085,0
0.1019019019019019,20094666596.538727,0
0.10210210210210212,14336016894.764666,0
0.1023023023023023,17474227215.16495,0
0.10250250250250251,27314259395.79595,0
0.10270270270270271,45178696188.26639,0
0.1029029029029029,80378153742.5919,0
0.10310310310310311,157661708211.1214,0
0.10330330330330331,354816703520.5651,0
0.10350350350350351,983257768292.9535,0
0.1037037037037037,3877915442256.493,0
0.1039039039039039,31888178879487.2,0
0.10410410410410412,4223163139573737.0,0
0.10430430430430432,53825472922376.38,0
0.1045045045045045,7028764998172.611,0
0.1047047047047047,1837130468361.3237,0
0.1049049049049049,674264152713.9252,0
0.10510510510510512,302877864939.99884,0
0.10530530530530531,155589060937.9399,0
0.10550550550550551,87948238707.97182,0
0.1057057057057057,53405737279.3245,0
0.1059059059059059,34286844572.04401,0
0.10610610610610612,23014379252.23745,0
0.10630630630630632,16020719711.698503,0
0.1065065065065065,4182072681175084.0,0
0.1067067067067067,9608514312221.246,0
0.1069069069069069,954668261610.9053,0
0.10710710710710712,222882505463.6038,0
0.10730730730730731,76867345697.5088,0
0.10750750750750751,33182798522.16875,0
0.10770770770770771,16578115280.839336,0
0.1079079079079079,9178459781.154278,0
0.10810810810810811,5483954038.809652,0
0.10830830830830832,3474899632.8344197,0
0.10850850850850852,2307174448.9671106,0
0.1087087087087087,1591238377.2062943,0
0.1089089089089089,1132653834.161167,0
0.10910910910910912,827976181.4345251,0
0.10930930930930932,619180591.4203556,0
0.10950950950950951,499421168.5919036,0
0.10970970970970971,433601816.88308215,0
0.10990990990990993,378314377.81838834,0
0.11011011011011013,331597205.73837614,0
0.11031031031031031,291902181.7682479,0
0.11051051051051052,257997519.77129027,0
0.1107107107107107,228896579.4398992,0
0.11091091091091093,203803609.2494063,0
0.11111111111111112,182072685.88550606,0
0.11131131131131132,163176255.0118558,0
0.11151151151151151,146680987.14859432,0
0.11171171171171171,132229029.23610067,0
0.11191191191191192,119523270.52451763,0
0.11211211211211213,108315919.78610088,0
0.11231231231231231,98399278.58021966,0
0.11251251251251251,89598524.5146661,0
0.11271271271271271,81765913.36472508,0
0.11291291291291293,74776031.72764596,0
0.11311311311311312,68522068.13510188,0
0.11331331331331332,62912694.809256256,0
0.11351351351351352,57869562.3523812,0
0.11371371371371371,53325221.121965796,0
0.11391391391391392,49221438.92121969,0
0.11411411411411412,45507707.40473651,0
0.11431431431431432,42140161.749480486,0
0.11451451451451451,39080766.15912754,0
0.11471471471471471,36296182.92133941,0
0.11491491491491493,33757219.42034687,0
0.11511511511511513,31438214.31361265,0
0.11531531531531532,29316608.408175245,0
0.11551551551551552,27372495.991709113,0
0.1157157157157157,25588281.966943298,0
0.11591591591591593,23948379.79740446,0
0.11611611611611612,22438946.508138057,0
0.11631631631631632,21047671.61818036,0
0.11651651651651651,19763577.919253755,0
0.11671671671671671,18576864.498492487,0
0.11691691691691693,17478762.806361087,0
0.11711711711711713,16461415.681401793,0
0.11731731731731732,15517765.814655477,0
0.11751751751751752,14641468.406074418,0
0.11771771771771772,13826809.9167276,0
0.11791791791791793,13068632.19396384,0
0.11811811811811812,12362279.39281902,0
0.11831831831831832,11703535.609836008,0
0.11851851851851852,11088582.857293978,0
0.11871871871871871,10513953.499369705,0
0.11891891891891893,9976500.985006314,0
0.11911911911911913,9473359.514358154,0
0.11931931931931933,9001919.416887177,0
0.11951951951951952,8559801.232055714,0
0.11971971971971972,8144829.670551615,0
0.11991991991991993,7755018.612951605,0
0.12012012012012013,7388547.64687797,0
0.12032032032032032,7043743.104958909,0
0.12052052052052052,6719083.359505438,0
0.12072072072072071,6413164.491709558,0
0.12092092092092094,6124693.97450271,0
0.12112112112112113,5852484.779928109,0
0.12132132132132133,5595441.821729411,0
0.12152152152152151,5352555.56173595,0
0.12172172172172174,5122894.608354846,0
0.12192192192192193,4905598.432941224,0
0.12212212212212213,4699870.121031646,0
0.12232232232232232,4504973.918458839,0
0.12252252252252252,4320229.044130458,0
0.12272272272272274,4145002.6297003888,0
0.12292292292292294,3978707.833949471,0
0.12312312312312312,3820800.700360167,0
0.12332332332332333,15928676871155.62,0
0.12352352352352353,931136066276.1803,0
0.12372372372372374,179915474926.91467,0
0.12392392392392393,56304204584.43619,0
0.12412412412412413,22910871729.20536,0
0.12432432432432433,11000489187.18773,0
0.12452452452452452,5919227432.235053,0
0.12472472472472473,3461605461.2756543,0
0.12492492492492493,2157121799.765905,0
0.12512512512512514,1413223240.556708,0
0.12532532532532534,964099442.9837056,0
0.1255255255255255,680042864.3587942,0
0.12572572572572574,493314059.67511,0
0.12592592592592594,366499326.05237424,0
0.12612612612612614,277939983.5891648,0
0.12632632632632632,214585995.83812907,0
0.12652652652652652,168298174.14307788,0
0.12672672672672675,133845174.05587189,0
0.12692692692692695,107774450.02685718,0
0.12712712712712712,87753556.90949796,0
0.12732732732732732,72173354.54335016,0
0.12752752752752752,59902600.152786136,0
0.12772772772772775,50132433.71745797,0
0.12792792792792793,42275513.29939627,0
0.12812812812812813,35899342.032601975,0
0.12832832832832833,30681296.37585436,0
0.12852852852852853,26377875.634672623,0
0.12872872872872873,22803260.549948502,0
0.12892892892892893,19814230.11493052,0
0.12912912912912913,17299344.358938906,0
0.12932932932932933,15171139.426189788,0
0.12952952952952954,13360414.898420956,0
0.12972972972972974,11811992.547770403,0
0.12992992992992994,10481567.208116448,0
0.13013013013013014,9333322.81534986,0
0.13033033033033034,8338124.940991253,0
0.13053053053053051,7472132.0686329445,0
0.13073073073073074,6893185.102204509,0
0.13093093093093094,7094381.9748756485,0
0.13113113113113115,7303183.161367762,0
0.13133133133133132,7519949.946955875,0
0.13153153153153152,7745057.037876097,0
0.13173173173173175,7978895.017833705,0
0.13193193193193195,8221879.960709405,0
0.13213213213213212,8474450.20120234,0
0.13233233233233233,8737068.787563283,0
0.13253253253253253,9010225.26395545,0
0.13273273273273276,9294440.470779272,0
0.13293293293293293,9590266.342734044,0
0.13313313313313313,9898276.334903551,0
0.13333333333333333,10219085.656627912,0
0.13353353353353353,10553346.72587888,0
0.13373373373373373,10901748.216060042,0
0.13393393393393394,11265023.8134339,0
0.13413413413413414,11643951.203465177,0
0.13433433433433434,12039357.442082716,0
0.13453453453453454,12452117.75310475,0
0.13473473473473474,12883167.41910511,0
0.13493493493493494,13333500.906888925,0
0.13513513513513514,13804180.965991903,0
0.13533533533533534,14296324.62281007,0
0.13553553553553555,14811127.671200981,0
0.13573573573573575,15349870.774613706,0
0.13593593593593595,15913914.285622075,0
0.13613613613613615,16504716.516608775,0
0.13633633633633632,17123828.882199056,0
0.13653653653653655,17772916.219551925,0
0.13673673673673675,18453759.91212475,0
0.13693693693693695,19168291.454605676,0
0.13713713713713713,19918512.70508965,0
0.13733733733733733,20706610.831863184,0
0.13753753753753756,21534923.73626308,0
0.13773773773773776,22405968.9541109,0
0.13793793793793793,23322442.050600957,0
0.13813813813813813,24287249.501453742,0
0.13833833833833833,25303508.664712418,0
0.13853853853853856,26374585.443217017,0
0.13873873873873874,27504098.335946012,0
0.13893893893893894,37999589206184.9,0
0.13913913913913914,1008650706754.413,0
0.13933933933933934,155946685217.52667,0
0.13953953953953954,44016399380.7761,0
0.13973973973973974,16897626968.41643,0
0.13993993993993994,7822449246.239377,0
0.14014014014014015,4107760045.4466014,0
0.14034034034034035,2361851260.206059,0
0.14054054054054055,1454109549.0569954,0
0.14074074074074075,944351939.3537549,0
0.14094094094094095,640152165.7649709,0
0.14114114114114115,1448522568497.1953,0
0.14134134134134133,60879884076.89544,0
0.14154154154154155,10811454639.721006,0
0.14174174174174176,3292554323.8160453,0
0.14194194194194196,1333979199.4229195,0
0.14214214214214213,645336342.0377322,0
0.14234234234234233,352406352.68598455,0
0.14254254254254256,210190438.45533323,0
0.14274274274274276,134091105.07610448,0
0.14294294294294294,90219578.63361773,0
0.14314314314314314,78041179.27446145,0
0.14334334334334334,82571028.31100564,0
0.14354354354354357,87439237.53297456,0
0.14374374374374374,92676802.96319997,0
0.14394394394394394,98318120.32060777,0
0.14414414414414414,104401360.1844586,0
0.14434434434434434,110968985.97341831,0
0.14454454454454455,118068338.31544821,0
0.14474474474474475,125752251.60888113,0
0.14494494494494495,134079808.76314388,0
0.14514514514514515,143117187.62704512,0
0.14534534534534535,152938713.67949778,0
0.14554554554554555,163627918.3703077,0
0.14574574574574575,175278985.2006179,0
0.14594594594594595,187998262.9560041,0
0.14614614614614616,201906117.22389713,0
0.14634634634634633,217139064.63621232,0
0.14654654654654656,233852384.74665245,0
0.14674674674674676,252222988.55066466,0
0.14694694694694696,272453095.79909855,0
0.14714714714714713,294774315.8665195,0
0.14734734734734736,319452606.20167965,0
0.14754754754754756,346794694.48413396,0
0.14774774774774777,377154854.8669481,0
0.14794794794794794,410943690.4239928,0
0.14814814814814814,448638624.9000514,0
0.14834834834834837,490796704.31536174,0
0.14854854854854857,538067704.8895531,0
0.14874874874874874,718493273.1590052,0
0.14894894894894894,993096706.3719827,0
0.14914914914914915,1412250758.6707726,0
0.14934934934934938,2077629299.1555643,0
0.14954954954954955,3185002587.2982707,0
0.14974974974974975,5138289228.570985,0
0.14994994994994995,8845556398.689995,0
0.15015015015015015,16584980404.017185,0
0.15035035035035038,34968212231.89705,0
0.15055055055055055,87523246981.0262,0
0.15075075075075076,288346037256.3975,0
0.15095095095095096,1587517690353.7114,0
0.15115115115115116,33002262084208.336,0
0.15135135135135136,2634596416.469905,0
0.15155155155155156,3038768101.313162,0
0.15175175175175176,3523958423.20745,0
0.15195195195195196,4110517590.648927,0
0.15215215215215216,4825027449.663322,0
0.15235235235235237,5702582814.80356,0
0.15255255255255257,6790058094.517432,0
0.15275275275275277,8150855229.902432,0
0.15295295295295297,9871919736.119984,0
0.15315315315315314,12074289107.9618,0
0.15335335335335337,14929285696.593021,0
0.15355355355355357,18683891573.844784,0
0.15375375375375377,63522089423817.96,0
0.15395395395395395,2685132140150.709,0
0.15415415415415415,469252586556.41113,0
0.15435435435435438,139828170343.9753,0
0.15455455455455458,72852589304.11037,0
0.15475475475475475,102381695849.46394,0
0.15495495495495495,148558064647.9519,0
0.15515515515515516,224046329053.4462,0
0.15535535535535538,354332957499.63043,0
0.15555555555555556,594968724584.3479,0
0.15575575575575576,1079899705476.4198,0
0.15595595595595596,2177776667444.771,0
0.15615615615615616,5105292366036.293,0
0.15635635635635636,15109239701356.73,0
0.15655655655655656,67387989474115.33,0
0.15675675675675677,756134672586437.5,0
0.15695695695695697,9.254195624690931e+17,0
0.15715715715715717,296609632.2266165,0
0.15735735735735737,238388982.61034527,0
0.15755755755755757,193773407.39217624,0
0.15775775775775777,159120534.94428718,0
0.15795795795795797,131876468.1786688,0
0.15815815815815815,110219431.53769998,0
0.15835835835835838,92829452.34329575,0
0.15855855855855858,78736439.48438929,0
0.15875875875875878,67218099.34289706,0
0.15895895895895895,57730171.02494461,0
0.15915915915915915,49857998.01694038,0
0.15935935935935938,43282430.041818626,0
0.15955955955955958,37755490.76485951,0
0.15975975975975976,33082804.851526406,0
0.15995995995995996,29110755.604565386,0
0.16016016016016016,25717005.473388232,0
0.1603603603603604,22803428.048804883,0
0.16056056056056056,20290775.433655504,0
0.16076076076076076,18114584.061511077,0
0.16096096096096096,18500870.80585867,0
0.1611611611611612,19130417.057740685,0
0.16136136136136137,19787677.02805588,0
0.16156156156156157,20474146.592647314,0
0.16176176176176177,21191417.162690572,0
0.16196196196196197,21941179.351593632,0
0.16216216216216217,22725236.010121647,0
0.16236236236236237,23545507.779031042,0
0.16256256256256257,24404043.74282851,0
0.16276276276276277,25303028.188017946,0
0.16296296296296298,26244794.181001056,0
0.16316316316316318,27231839.329767782,0
0.16336336336336338,28266821.03847841,0
0.16356356356356358,29352593.064167634,0
0.16376376376376378,30492207.19045781,0
0.16396396396396395,31688935.969008956,0
0.16416416416416418,32946278.04992841,0
0.16436436436436438,34267999.57969946,0
0.16456456456456459,35658130.378183715,0
0.16476476476476476,37121013.82775746,0
0.16496496496496496,38661305.30367619,0
0.1651651651651652,40284029.20123588,0
0.1653653653653654,41994580.37870576,0
0.16556556556556556,43798789.60967854,0
0.16576576576576577,45702933.54893447,0
0.16596596596596597,47713787.854986295,0
0.1661661661661662,49838687.8780653,0
0.16636636636636637,52085552.10262893,0
0.16656656656656657,54462956.7093317,0
0.16676676676676677,56980193.57979213,0
0.16696696696696697,3.392892220926451e+18,0
0.16716716716716717,15401238479923.078,0
0.16736736736736738,1056576757745.4954,0
0.16756756756756758,215363549312.23846,0
0.16776776776776778,69219352299.46121,0
0.16796796796796798,28618586820.598644,0
0.16816816816816818,13886854843.42228,0
0.16836836836836838,7528475594.787974,0
0.16856856856856858,4427258875.109035,0
0.16876876876876878,2770705512.4223695,0
0.16896896896896896,1821356022.1526945,0
0.1691691691691692,1245920784.0000005,0
0.1693693693693694,880798276.0104319,0
0.1695695695695696,640134665.6545274,0
0.16976976976976976,476321221.1721565,0
0.16996996996996996,361704159.35653967,0
0.1701701701701702,279573330.978422,0
0.1703703703703704,219480825.67517892,0
0.17057057057057057,174696818.94938773,0
0.17077077077077077,161051139.67236882,0
0.17097097097097097,171134153.82625508,0
0.1711711711711712,182030335.1177315,0
0.17137137137137137,193820215.51073378,0
0.17157157157157157,206593827.43616912,0
0.17177177177177178,220451996.2687067,0
0.17197197197197198,235507849.1871219,0
0.17217217217217218,251888624.1139642,0
0.17237237237237238,269737573.7348416,0
0.17257257257257258,289216503.558527,0
0.17277277277277278,310508485.89409375,0
0.17297297297297298,333821056.0519713,0
0.17317317317317318,359390094.30969924,0
0.17337337337337339,387484462.06511676,0
0.1735735735735736,418411163.9152551,0
0.1737737737737738,452521822.4787479,0
0.173973973973974,490220223.548359,0
0.1741741741741742,531971368.3357804,0
0.1743743743743744,578311959.7805886,0
0.1745745745745746,629864172.9170169,0
0.17477477477477477,687351660.8726852,0
0.174974974974975,751620479.4875562,0
0.1751751751751752,823655279.1754341,0
0.1753753753753754,904615463.0775146,0
0.17557557557557557,995867790.4733733,0
0.17577577577577577,1099030623.1862273,0
0.175975975975976,1216027467.1726875,0
0.1761761761761762,1349155673.4680734,0
0.17637637637637638,1501170974.7550182,0
0.17657657657657658,1675395845.9480052,0
0.17677677677677678,1875856752.670447,0
0.176976976976977,2107460171.9330835,0
0.17717717717717718,2376219760.5835323,0
0.17737737737737738,2689551744.9298754,0
0.17757757757757758,3056662395.716801,0
0.17777777777777778,3489056939.649709,0
0.17797797797797799,4001227120.2368326,0
0.1781781781781782,4611568658.5501175,0
0.1783783783783784,5343630482.79664,0
0.1785785785785786,6227836373.366215,0
0.1787787787787788,7303880263.961782,0
0.178978978978979,8624104470.166332,0
0.1791791791791792,10258324609.67512,0
0.1793793793793794,12300840909.798763,0
0.1795795795795796,14880762664.305326,0
0.17977977977977977,18177524034.353394,0
0.17997997997998,22444608315.499847,0
0.1801801801801802,28046723695.3568,0
0.1803803803803804,35519224059.06564,0
0.18058058058058057,45665900717.410324,0
0.18078078078078078,59724566939.52499,0
0.180980980980981,79657095688.02838,0
0.1811811811811812,108676922930.96288,0
0.18138138138138138,152251467484.5637,0
0.18158158158158158,220105934686.2319,0
0.18178178178178178,330474490688.3798,0
0.181981981981982,519785263691.47577,0
0.18218218218218218,866721207851.9396,0
0.18238238238238239,1558818374620.5588,0
0.1825825825825826,3104315372850.8076,0
0.1827827827827828,7144615848307.382,0
0.182982982982983,20527437232018.402,0
0.1831831831831832,86586524283931.28,0
0.1833833833833834,840786130660579.2,0
0.1835835835835836,2.802940632454355e+17,0
0.1837837837837838,1064586848.8096431,0
0.183983983983984,1502952925.9549124,0
0.1841841841841842,2191938442.281059,0
0.1843843843843844,3324865163.2784967,0
0.1845845845845846,5293654806.974655,0
0.18478478478478477,8960231121.774939,0
0.184984984984985,16426393420.461182,0
0.1851851851851852,33562529716.95992,0
0.1853853853853854,80143229698.17554,0
0.18558558558558558,244130630020.08484,0
0.18578578578578578,1148997865135.3108,0
0.185985985985986,14878499218298.523,0
0.1861861861861862,1.3144110371231861e+17,0
0.18638638638638638,5545507.448970061,0
0.18658658658658658,5603924.6294242665,0
0.1867867867867868,5663346.990171903,0
0.186986986986987,5723797.2370997025,0
0.1871871871871872,5785297.814630487,0
0.1873873873873874,5847871.79038765,0
0.1875875875875876,5911544.005227419,0
0.18778778778778782,5976339.055516992,0
0.187987987987988,6042282.213489812,0
0.1881881881881882,6109401.030124335,0
0.1883883883883884,6177722.667116581,0
0.1885885885885886,6247274.738706692,0
0.1887887887887888,6318087.541621586,0
0.188988988988989,6390185.096619699,0
0.1891891891891892,6463602.683638844,0
0.1893893893893894,6538374.4736863645,0
0.1895895895895896,6614533.87350878,0
0.1897897897897898,6692114.807694758,0
0.18998998998999,6771152.868280957,0
0.1901901901901902,6851691.393463424,0
0.1903903903903904,6933768.864636106,0
0.19059059059059058,7017430.980569055,0
0.1907907907907908,7102722.1026797015,0
0.190990990990991,7189683.975824865,0
0.1911911911911912,7278364.2149795275,0
0.19139139139139139,7368827.87350315,0
0.1915915915915916,7461135.875962239,0
0.19179179179179182,7555354.798197529,0
0.19199199199199202,7651559.114466343,0
0.1921921921921922,7749831.374265939,0
0.1923923923923924,7850265.205585588,0
0.1925925925925926,7952969.259167567,0
0.19279279279279282,8058070.952958599,0
0.192992992992993,8165723.825752488,0
0.1931931931931932,8276114.841331554,0
0.1933933933933934,8389484.046220718,0
0.1935935935935936,8506144.27333761,0
0.1937937937937938,8626518.675757904,0
0.193993993993994,8751206.73583392,0
0.1941941941941942,8881091.002016557,0
0.1943943943943944,9017529.068136824,0
0.1945945945945946,9162731.445108617,0
0.1947947947947948,9320489.019741502,0
0.194994994994995,9497745.515212666,0
0.1951951951951952,9708190.017614972,0
0.1953953953953954,9981529.13367147,0
0.19559559559559558,10392475.117316663,0
0.1957957957957958,11187986.549494304,0
0.19599599599599601,13896678.984875688,0
0.19619619619619622,10139782.234103465,0
0.1963963963963964,10288256.677608782,0
0.1965965965965966,10439970.263608886,0
0.19679679679679682,10685454.168707695,0
0.19699699699699702,12386421.581363535,0
0.1971971971971972,14442626.148132008,0
0.1973973973973974,19455153.938837066,0
0.1975975975975976,20582978.40921854,0
0.19779779779779783,24097714.68314012,0
0.197997997997998,28767717.945494242,0
0.1981981981981982,34755693.885908894,0
0.1983983983983984,42458733.19536323,0
0.19859859859859863,52473480.58144718,0
0.1987987987987988,65668956.524968736,0
0.198998998998999,83330809.81996983,0
0.1991991991991992,107401010.82765613,0
0.1993993993993994,140888401.29898,0
0.1995995995995996,188592837.27237177,0
0.1997997997997998,258434199.08744556,0
0.2,364002809.8337111,0
0.0,37673.16031840611,1
0.0002002002002002002,37519.578436094394,1
0.0004004004004004004,37370.229082390586,1
0.0006006006006006007,37224.89750359567,1
0.0008008008008008008,37083.40074510409,1
0.001001001001001001,36945.583407451544,1
0.0012012012012012014,36811.3344537527,1
0.0014014014014014015,36680.57670999721,1
0.0016016016016016017,36553.20875813229,1
0.0018018018018018018,36429.12271778306,1
0.002002002002002002,36308.2473613503,1
0.0022022022022022024,36190.704207116374,1
0.0024024024024024027,36078.81471863173,1
0.0026026026026026027,35980.46799523701,1
0.002802802802802803,35890.89808161492,1
0.003003003003003003,35805.04506060441,1
0.0032032032032032033,35721.62745002557,1
0.0034034034034034033,35640.314174677944,1
0.0036036036036036037,35560.93867945645,1
0.0038038038038038045,35483.381086628244,1
0.004004004004004004,35407.5436966952,1
0.004204204204204204,35333.32133597828,1
0.004404404404404405,35260.62368880548,1
0.004604604604604605,35189.36316266835,1
0.0048048048048048055,35119.448428107,1
0.005005005005005005,35050.7973164695,1
0.005205205205205205,34983.31738543023,1
0.005405405405405406,34916.92685218113,1
0.005605605605605606,34851.54616265576,1
0.005805805805805806,34787.628695788924,1
0.006006006006006006,34725.44685578051,1
0.006206206206206207,34664.038617358834,1
0.006406406406406407,34603.31458968953,1
0.006606606606606606,34543.2069416496,1
0.006806806806806807,34483.63648853455,1
0.007007007007007008,34424.52512149561,1
0.007207207207207207,34365.805864923794,1
0.007407407407407408,34307.396025905604,1
0.007607607607607609,34249.23398823131,1
0.0078078078078078084,34191.24111748097,1
0.008008008008008008,34133.36885181199,1
0.008208208208208207,34075.538551106256,1
0.008408408408408409,34017.67386963654,1
0.00860860860860861,33959.7085645784,1
0.00880880880880881,33901.58077692899,1
0.009009009009009009,33843.22311603362,1
0.00920920920920921,33784.5758250113,1
0.00940940940940941,33725.61567142916,1
0.009609609609609611,33666.39522054361,1
0.00980980980980981,33606.690111905744,1
0.01001001001001001,33546.44230900399,1
0.010210210210210211,33485.59496406149,1
0.01041041041041041,33424.08475650834,1
0.01061061061061061,33361.865524082,1
0.010810810810810811,33298.8797877769,1
0.011011011011011013,33235.074322852764,1
0.011211211211211212,33170.39694085201,1
0.011411411411411412,33104.79648821926,1
0.011611611611611611,33038.22597062016,1
0.011811811811811812,32970.630119874106,1
0.012012012012012012,32901.967067438956,1
0.012212212212212213,32832.183337689115,1
0.012412412412412414,32761.238595502607,1
0.012612612612612612,32689.085437147063,1
0.012812812812812813,32615.59696502413,1
0.013013013013013015,32540.783660939363,1
0.013213213213213212,32464.633461701644,1
0.013413413413413414,32387.105618520785,1
0.013613613613613613,32308.16038925707,1
0.013813813813813814,32227.75909045966,1
0.014014014014014016,32145.335790369158,1
0.014214214214214213,32061.12358603373,1
0.014414414414414415,31974.99716393891,1
0.014614614614614616,31887.306355338995,1
0.014814814814814815,31797.982451272383,1
0.015015015015015017,31707.069415731083,1
0.015215215215215218,31614.50220268513,1
0.015415415415415416,31520.244674047513,1
0.015615615615615617,31424.267481095325,1
0.015815815815815815,31326.545120037077,1
0.016016016016016016,31227.045066759056,1
0.016216216216216217,31125.749725178695,1
0.016416416416416415,31022.6287402721,1
0.016616616616616616,30917.65864171901,1
0.016816816816816817,30810.81975912622,1
0.01701701701701702,30702.090926206823,1
0.01721721721721722,30591.452129139,1
0.017417417417417418,30478.882735511314,1
0.01761761761761762,30364.346692475505,1
0.01781781781781782,30247.852939324377,1
0.018018018018018018,30129.382895717044,1
0.01821821821821822,30008.92962351065,1
0.01841841841841842,29886.480272120498,1
0.018618618618618618,29762.031847186638,1
0.01881881881881882,29635.427426651553,1
0.01901901901901902,29506.812966412857,1
0.019219219219219222,29376.324082761865,1
0.019419419419419423,29245.503995455234,1
0.01961961961961962,29194.263641000634,1
0.019819819819819822,29169.89183819098,1
0.02002002002002002,29144.996722374297,1
0.02022022022022022,29119.355507118056,1
0.020420420420420422,29092.990687649384,1
0.02062062062062062,29065.932550895715,1
0.02082082082082082,29038.232607799735,1
0.021021021021021023,29009.939608346634,1
0.02122122122122122,28981.102034578194,1
0.02142142142142142,28951.76842467653,1
0.021621621621621623,28921.983055212037,1
0.021821821821821824,28891.798913069608,1
0.022022022022022025,28861.25478427882,1
0.022222222222222223,28830.40071735266,1
0.022422422422422424,28799.274892053032,1
0.022622622622622626,28767.924270501146,1
0.022822822822822823,28736.38149481111,1
0.023023023023023025,28704.692963354755,1
0.023223223223223222,28672.888306294368,1
0.023423423423423424,28641.008396627945,1
0.023623623623623625,28609.084508823536,1
0.023823823823823823,28577.152055950177,1
0.024024024024024024,28545.239383756994,1
0.024224224224224225,28513.375733482244,1
0.024424424424424426,28481.58965928452,1
0.024624624624624628,28449.84240677104,1
0.02482482482482483,28418.20122879256,1
0.02502502502502503,28386.714269046723,1
0.025225225225225224,28355.40097206227,1
0.025425425425425426,28324.289172590517,1
0.025625625625625627,28293.39126820936,1
0.025825825825825828,28262.72662618522,1
0.02602602602602603,28232.312997573797,1
0.026226226226226224,29516.38561835684,1
0.026426426426426425,29303.802073673865,1
0.026626626626626626,29053.015108360258,1
0.026826826826826827,28766.20810152201,1
0.02702702702702703,28447.062544966888,1
0.027227227227227226,28104.661774173797,1
0.027427427427427428,28028.56772111003,1
0.02762762762762763,28000.084732367195,1
0.02782782782782783,27972.315994804343,1
0.02802802802802803,27944.986181422235,1
0.028228228228228232,27918.044869075176,1
0.028428428428428427,27891.481143942237,1
0.028628628628628628,27865.290144128463,1
0.02882882882882883,27839.4826478803,1
0.02902902902902903,27815.861547659006,1
0.029229229229229232,27792.609392039263,1
0.02942942942942943,27769.720254956104,1
0.02962962962962963,27747.201135631552,1
0.029829829829829832,27725.047017711197,1
0.030030030030030033,27703.259026722695,1
0.030230230230230234,27681.831234196143,1
0.030430430430430436,27660.768538889522,1
0.03063063063063063,27640.838231547077,1
0.03083083083083083,27621.861738656644,1
0.031031031031031032,27603.327688675046,1
0.031231231231231234,27585.145741313725,1
0.031431431431431435,27567.312507460498,1
0.03163163163163163,27549.821899552804,1
0.03183183183183183,27532.674814297046,1
0.03203203203203203,27515.80698233907,1
0.03223223223223223,27499.26859044347,1
0.032432432432432434,27483.055373283456,1
0.03263263263263263,27467.168370179937,1
0.03283283283283283,27451.601789544904,1
0.03303303303303303,27436.348768796146,1
0.03323323323323323,27421.401868107907,1
0.033433433433433433,27406.760628644668,1
0.033633633633633635,27392.417138594166,1
0.033833833833833836,27378.36746120676,1
0.03403403403403404,27364.842065800403,1
0.03423423423423424,27351.63594662927,1
0.03443443443443444,27338.718496944497,1
0.03463463463463464,27326.080322705086,1
0.034834834834834835,27313.718479939296,1
0.035035035035035036,27301.625762308107,1
0.03523523523523524,27289.79407367942,1
0.03543543543543544,27278.222500891923,1
0.03563563563563564,26604.015860235308,1
0.035835835835835834,26592.916218022478,1
0.036036036036036036,26582.033387932774,1
0.03623623623623624,26571.365091081436,1
0.03643643643643644,26560.905652562207,1
0.03663663663663664,26550.647956966193,1
0.03683683683683684,26540.584536680642,1
0.037037037037037035,26530.717412328726,1
0.037237237237237236,26521.03901197284,1
0.03743743743743744,26511.542396684672,1
0.03763763763763764,26502.220618390595,1
0.03783783783783784,26493.066865445224,1
0.03803803803803804,26484.07307841873,1
0.03823823823823824,26475.16649147544,1
0.038438438438438444,26466.40668619763,1
0.038638638638638645,26457.789138500393,1
0.038838838838838846,26449.31091263007,1
0.03903903903903904,26440.96667521821,1
0.03923923923923924,26432.7486328904,1
0.03943943943943944,26424.654044590876,1
0.039639639639639644,26416.720023900376,1
0.039839839839839845,26408.9157511989,1
0.04004004004004004,26401.219788276885,1
0.04024024024024024,26393.62970577143,1
0.04044044044044044,26386.14037154752,1
0.04064064064064064,26378.74989724633,1
0.040840840840840845,26371.452811598385,1
0.041041041041041046,26364.241062180805,1
0.04124124124124124,26357.109398220564,1
0.04144144144144144,26350.052941233083,1
0.04164164164164164,26343.064069270247,1
0.041841841841841844,26336.132817695354,1
0.042042042042042045,26329.23170736426,1
0.04224224224224224,26322.284672089485,1
0.04244244244244244,26314.39058448083,1
0.04264264264264264,26310.26214971243,1
0.04284284284284284,26370.826342849494,1
0.043043043043043044,26408.55856140541,1
0.043243243243243246,26446.622682755005,1
0.04344344344344345,26485.08153092219,1
0.04364364364364365,26523.95154907411,1
0.04384384384384385,26563.239590602047,1
0.04404404404404405,26602.947328320326,1
0.04424424424424425,26643.078170760175,1
0.044444444444444446,34531.92524983637,1
0.04464464464464465,34585.76253717341,1
0.04484484484484485,34637.21022082287,1
0.04504504504504505,34686.28780022295,1
0.04524524524524525,34733.0263760684,1
0.045445445445445445,34777.45561052623,1
0.04564564564564565,34819.62337855654,1
0.04584584584584585,34859.5692288557,1
0.04604604604604605,34897.34410113972,1
0.04624624624624625,34933.00676613848,1
0.046446446446446445,34966.610354151424,1
0.046646646646646646,34998.22184500238,1
0.04684684684684685,35027.90862495509,1
0.04704704704704705,35055.73825001421,1
0.04724724724724725,35081.78995878131,1
0.04744744744744745,35106.132888554646,1
0.047647647647647645,35128.85133930237,1
0.047847847847847846,35150.02322212286,1
0.04804804804804805,35169.731420469616,1
0.04824824824824825,35188.063470879235,1
0.04844844844844845,35205.1016456424,1
0.04864864864864865,35220.93228175745,1
0.04884884884884885,35235.642183793905,1
0.049049049049049054,35249.32401406768,1
0.049249249249249255,35262.05710178723,1
0.049449449449449456,35273.9304305967,1
0.04964964964964966,35285.030235843995,1
0.04984984984984985,35295.44733016926,1
0.05005005005005006,35305.2647365843,1
0.050250250250250254,35314.56422702772,1
0.05045045045045045,35323.42310545209,1
0.05065065065065066,35331.9237577403,1
0.05085085085085085,35340.14541731798,1
0.05105105105105106,35348.172612392336,1
0.051251251251251254,35356.07342856786,1
0.05145145145145145,35363.91588736485,1
0.051651651651651656,35371.77242103704,1
0.05185185185185185,35379.711027803394,1
0.05205205205205206,35387.797349492386,1
0.05225225225225225,35396.09710622095,1
0.05245245245245245,35404.66637739115,1
0.052652652652652655,35413.56573084485,1
0.05285285285285285,35422.85100219806,1
0.05305305305305306,35432.57801025192,1
0.05325325325325325,35442.79296462492,1
0.05345345345345345,35453.54650683586,1
0.053653653653653655,35464.88462625479,1
0.053853853853853856,35476.85344379819,1
0.05405405405405406,35489.49242480431,1
0.05425425425425426,35502.836899609254,1
0.05445445445445445,35516.92648995913,1
0.05465465465465466,35531.79837472328,1
0.054854854854854855,35547.479970416265,1
0.05505505505505506,35564.00401723737,1
0.05525525525525526,35581.404447033696,1
0.055455455455455466,35599.69711059889,1
0.05565565565565566,35618.91184197972,1
0.055855855855855854,35639.074096728444,1
0.05605605605605606,35660.20044020362,1
0.05625625625625626,35682.3158656844,1
0.056456456456456465,35705.43517233075,1
0.05665665665665666,35729.57328251888,1
0.056856856856856854,35754.750823973314,1
0.05705705705705706,35780.9790433412,1
0.057257257257257256,35808.26860030847,1
0.057457457457457464,35836.636538128456,1
0.05765765765765766,35866.09169749312,1
0.05785785785785785,35896.64340393195,1
0.05805805805805806,35928.300916109554,1
0.058258258258258255,35961.07564706341,1
0.058458458458458464,35994.85718995656,1
0.05865865865865866,36029.31221357023,1
0.05885885885885886,36064.90637355056,1
0.05905905905905906,36101.63434873959,1
0.05925925925925926,36139.51271063622,1
0.05945945945945946,36178.53802320878,1
0.059659659659659664,36218.72041240431,1
0.05985985985985986,36260.06127389853,1
0.060060060060060066,36302.56430827478,1
0.06026026026026026,36346.23893921293,1
0.06046046046046047,36391.077577886295,1
0.06066066066066066,36434.41630456716,1
0.06086086086086087,36481.39300347666,1
0.061061061061061066,36529.53805041376,1
0.06126126126126126,36578.86591008278,1
0.06146146146146147,36629.40005909803,1
0.06166166166166166,36681.21125174152,1
0.06186186186186187,36734.61591497326,1
0.062062062062062065,36795.55302453489,1
0.06226226226226226,37146.32502054223,1
0.06246246246246247,36899.699446496255,1
0.06266266266266267,36957.06417643735,1
0.06286286286286287,37015.59176255132,1
0.06306306306306307,37075.27795230532,1
0.06326326326326326,37136.12657572605,1
0.06346346346346347,37198.12178509795,1
0.06366366366366366,37261.23523126124,1
0.06386386386386388,37325.09228093615,1
0.06406406406406406,37438.72209345551,1
0.06426426426426426,37588.715791267794,1
0.06446446446446447,37737.165147645734,1
0.06466466466466467,37884.36790545658,1
0.06486486486486487,38030.351841540374,1
0.06506506506506507,38175.126261195765,1
0.06526526526526526,38318.683285546846,1
0.06546546546546547,38461.03126663022,1
0.06566566566566566,38602.16872657863,1
0.06586586586586587,38742.09832092383,1
0.06606606606606606,38880.82741016816,1
0.06626626626626626,39018.348760689834,1
0.06646646646646646,39154.681889458094,1
0.06666666666666667,39289.82159807287,1
0.06686686686686687,39423.786259841094,1
0.06706706706706707,39556.58019553771,1
0.06726726726726727,39688.217720448665,1
0.06746746746746747,39818.70605261712,1
0.06766766766766767,39948.06941712413,1
0.06786786786786787,40076.31462910315,1
0.06806806806806807,40203.46602336614,1
0.06826826826826828,40329.54064034188,1
0.06846846846846848,40454.55889428935,1
0.06866866866866866,40578.54774519494,1
0.06886886886886888,40701.525767963685,1
0.06906906906906907,40823.52618861411,1
0.06926926926926928,40944.57446286736,1
0.06946946946946947,41064.701731499954,1
0.06966966966966967,41183.940290849816,1
0.06986986986986987,41302.32493976535,1
0.07007007007007007,41419.89295788261,1
0.07027027027027027,41536.68319801954,1
0.07047047047047048,41652.74030697206,1
0.07067067067067066,41773.02058713907,1
0.07087087087087088,41893.4205811003,1
0.07107107107107107,42013.234354252294,1
0.07127127127127128,42132.52669948507,1
0.07147147147147147,42251.3578467663,1
0.07167167167167167,42369.7717714677,1
0.07187187187187187,42487.81620924824,1
0.07207207207207207,42605.56189412162,1
0.07227227227227227,42723.06675192744,1
0.07247247247247247,42840.405591237366,1
0.07267267267267268,42957.642281221444,1
0.07287287287287288,43074.85503131974,1
0.07307307307307308,43192.12468954484,1
0.07327327327327328,43309.52901817753,1
0.07347347347347348,43427.06593840032,1
0.07367367367367368,43544.8727297479,1
0.07387387387387388,43663.0787991378,1
0.07407407407407407,43781.77321247841,1
0.07427427427427429,43901.03658080519,1
0.07447447447447447,44020.99408417247,1
0.07467467467467469,44141.757930696454,1
0.07487487487487487,44263.446195669705,1
0.07507507507507508,44386.17647849196,1
0.07527527527527528,44510.07663029441,1
0.07547547547547548,44635.27128376919,1
0.07567567567567568,44761.89057454015,1
0.07587587587587588,44890.08146320608,1
0.07607607607607608,45019.985005542876,1
0.07627627627627628,45151.748333005846,1
0.07647647647647648,45285.536169667976,1
0.07667667667667669,45421.50806113814,1
0.07687687687687689,45559.83043705826,1
0.07707707707707707,45700.68852691705,1
0.07727727727727729,45844.22795646058,1
0.07747747747747748,45990.56005033151,1
0.07767767767767769,46140.001477419595,1
0.07787787787787788,46292.76410611055,1
0.07807807807807808,46449.07853048572,1
0.07827827827827828,46609.16588727016,1
0.07847847847847848,46773.2844755012,1
0.07867867867867868,46941.7051746503,1
0.07887887887887889,47114.72423182445,1
0.07907907907907907,47292.67505877503,1
0.07927927927927929,47475.92510649284,1
0.07947947947947948,47664.92064075841,1
0.07967967967967969,47860.201640097264,1
0.07987987987987988,48062.451005445626,1
0.08008008008008008,48272.58944824262,1
0.08028028028028028,48491.857135633334,1
0.08048048048048048,48722.04364814984,1
0.08068068068068068,48965.76798792098,1
0.08088088088088088,49226.98842083621,1
0.08108108108108109,49511.78724808464,1
0.08128128128128129,49829.74889339534,1
0.08148148148148149,50196.321605744044,1
0.08168168168168169,50637.158714192155,1
0.08188188188188189,51196.424125917176,1
0.08208208208208209,51953.82359917554,1
0.08228228228228229,53061.71721975887,1
0.08248248248248248,54829.44455132425,1
0.0826826826826827,43467.78065287974,1
0.08288288288288288,43605.373233610495,1
0.0830830830830831,43741.93871781017,1
0.08328328328328329,43877.50328219141,1
0.08348348348348349,44012.09808959996,1
0.08368368368368369,44145.74555312826,1
0.08388388388388389,44278.47363309166,1
0.08408408408408409,44410.16014071839,1
0.08428428428428429,44538.59308742233,1
0.08448448448448448,44666.213845585444,1
0.0846846846846847,44793.058255361735,1
0.08488488488488488,44919.163463237535,1
0.0850850850850851,45044.56509619121,1
0.08528528528528528,45169.30963629814,1
0.08548548548548549,45293.38660238271,1
0.08568568568568569,45416.4239545101,1
0.08588588588588589,45693.19411018092,1
0.08608608608608609,46096.7747651403,1
0.08628628628628629,46550.34294525611,1
0.08648648648648649,47021.15252741861,1
0.08668668668668669,47496.98917892206,1
0.0868868868868869,47981.43717851346,1
0.0870870870870871,48457.124661751004,1
0.0872872872872873,48901.619767362004,1
0.0874874874874875,49289.0827612433,1
0.0876876876876877,49593.1221794615,1
0.08788788788788789,49790.436841007155,1
0.0880880880880881,49864.5373797662,1
0.08828828828828829,46859.51184935309,1
0.0884884884884885,46956.81701955385,1
0.08868868868868869,47054.72786191767,1
0.08888888888888889,47153.373231698584,1
0.0890890890890891,47252.8544512246,1
0.0892892892892893,47353.28997338235,1
0.0894894894894895,47454.503171713994,1
0.0896896896896897,47554.84229959771,1
0.08988988988988988,47656.51249067169,1
0.0900900900900901,47759.648880861125,1
0.09029029029029029,47864.37926089528,1
0.0904904904904905,47970.838825295825,1
0.09069069069069069,48079.16530097867,1
0.09089089089089089,48189.49155605966,1
0.09109109109109109,48301.972191568704,1
0.0912912912912913,48416.74083054761,1
0.0914914914914915,48533.93669784215,1
0.0916916916916917,48653.69105506707,1
0.0918918918918919,48776.14243025461,1
0.0920920920920921,48901.39391171824,1
0.0922922922922923,49003.64936106704,1
0.0924924924924925,49109.02102683477,1
0.0926926926926927,49217.55118167466,1
0.09289289289289289,49329.25074884445,1
0.0930930930930931,49444.07720181317,1
0.09329329329329329,49561.90433237869,1
0.0934934934934935,49682.44887208387,1
0.0936936936936937,49805.50398211342,1
0.09389389389389391,49930.48254816822,1
0.0940940940940941,50056.67949043086,1
0.0942942942942943,50183.153429465776,1
0.0944944944944945,50308.66793985017,1
0.0946946946946947,50431.68821215391,1
0.0948948948948949,50550.347094984914,1
0.0950950950950951,50662.477116741145,1
0.09529529529529529,50765.66980663876,1
0.0954954954954955,50857.39769871663,1
0.09569569569569569,50935.19120200802,1
0.09589589589589591,50996.90263953942,1
0.0960960960960961,51041.0180726139,1
0.0962962962962963,43366.168141462185,1
0.0964964964964965,43004.92429571514,1
0.0966966966966967,42649.47016922085,1
0.0968968968968969,42299.61386226694,1
0.0970970970970971,41959.01369094295,1
0.0972972972972973,41626.17895674193,1
0.0974974974974975,41299.52541533082,1
0.0976976976976977,40978.92392950438,1
0.0978978978978979,40664.179153478464,1
0.09809809809809811,40355.038843642884,1
0.0982982982982983,40051.22396934083,1
0.09849849849849851,39752.438056794854,1
0.0986986986986987,39458.380075613735,1
0.09889889889889891,39168.741055638624,1
0.0990990990990991,38883.225641571196,1
0.09929929929929932,38601.54539339584,1
0.0994994994994995,38312.8941164848,1
0.0996996996996997,41638.2841767208,1
0.0998998998998999,41340.8818249032,1
0.10010010010010012,41047.98185484068,1
0.10030030030030031,40759.24602214185,1
0.10050050050050051,40474.393241214944,1
0.1007007007007007,40193.1391240777,1
0.1009009009009009,39915.22044125225,1
0.10110110110110111,39640.408825138475,1
0.10130130130130131,39368.48359874748,1
0.1015015015015015,39099.25751179838,1
0.1017017017017017,38832.55998693345,1
0.1019019019019019,38568.24336686638,1
0.10210210210210212,38306.166474808626,1
0.1023023023023023,38046.21960714489,1
0.10250250250250251,37788.30068052361,1
0.10270270270270271,37532.32089967142,1
0.1029029029029029,37278.20692551708,1
0.10310310310310311,37025.89758321691,1
0.10330330330330331,36775.306382429706,1
0.10350350350350351,36526.400246624406,1
0.1037037037037037,36279.17085115442,1
0.1039039039039039,36033.605917760295,1
0.10410410410410412,39595.26060108637,1
0.10430430430430432,39444.18552721773,1
0.1045045045045045,39274.23345460561,1
0.1047047047047047,39092.955601446105,1
0.1049049049049049,38900.80541469018,1
0.10510510510510512,38698.37265611379,1
0.10530530530530531,38486.336511081005,1
0.10550550550550551,38265.46287942243,1
0.1057057057057057,38036.577479662476,1
0.1059059059059059,37800.5387202648,1
0.10610610610610612,37557.00806275582,1
0.10630630630630632,37308.089638493635,1
0.1065065065065065,37905.71715740415,1
0.1067067067067067,37652.33602568057,1
0.1069069069069069,37397.21463211149,1
0.10710710710710712,37140.70367181263,1
0.10730730730730731,36883.18329210102,1
0.10750750750750751,36625.05747577007,1
0.10770770770770771,36366.746419502044,1
0.1079079079079079,36108.66312653559,1
0.10810810810810811,35851.24694949641,1
0.10830830830830832,35594.90048112888,1
0.10850850850850852,35339.909320176994,1
0.1087087087087087,35086.67573714168,1
0.1089089089089089,34835.44723060092,1
0.10910910910910912,34586.96419926698,1
0.10930930930930932,34348.33250612826,1
0.10950950950950951,34112.40657822981,1
0.10970970970970971,33879.617627773245,1
0.10990990990990993,33650.302239140874,1
0.11011011011011013,33425.58022727879,1
0.11031031031031031,33206.86874234973,1
0.11051051051051052,32996.46640196306,1
0.1107107107107107,32798.42090997044,1
0.11091091091091093,32619.63407822978,1
0.11111111111111112,32469.633524959605,1
0.11131131131131132,32356.235671325518,1
0.11151151151151151,32277.6017660026,1
0.11171171171171171,32224.138442587817,1
0.11191191191191192,32186.36654898093,1
0.11211211211211213,32158.056206832745,1
0.11231231231231231,32135.614986868382,1
0.11251251251251251,32116.981517049288,1
0.11271271271271271,32100.95809720787,1
0.11291291291291293,32086.798507994707,1
0.11311311311311312,32074.03000237395,1
0.11331331331331332,32062.34215753016,1
0.11351351351351352,32051.509910597797,1
0.11371371371371371,32041.38899102697,1
0.11391391391391392,32031.85901578595,1
0.11411411411411412,32022.843761050834,1
0.11431431431431432,32014.278258063725,1
0.11451451451451451,32006.117310067475,1
0.11471471471471471,32002.989039199576,1
0.11491491491491493,32019.56958007742,1
0.11511511511511513,32036.335553449313,1
0.11531531531531532,32053.264724938184,1
0.11551551551551552,32070.341707733387,1
0.1157157157157157,32087.556471989177,1
0.11591591591591593,32104.89507675373,1
0.11611611611611612,32122.348464324972,1
0.11631631631631632,32139.914685842956,1
0.11651651651651651,32157.578288547094,1
0.11671671671671671,32175.33391941583,1
0.11691691691691693,32193.181920497154,1
0.11711711711711713,32211.120949100386,1
0.11731731731731732,32229.135969146068,1
0.11751751751751752,32247.22915340445,1
0.11771771771771772,32265.40320616012,1
0.11791791791791793,32283.6443020593,1
0.11811811811811812,32301.958303434898,1
0.11831831831831832,32320.340390163467,1
0.11851851851851852,32338.791720835245,1
0.11871871871871871,32357.304594034817,1
0.11891891891891893,32375.88042142757,1
0.11911911911911913,32394.520783339703,1
0.11931931931931933,32413.218446286697,1
0.11951951951951952,32431.975145569846,1
0.11971971971971972,32450.789776361533,1
0.11991991991991993,32469.66433089557,1
0.12012012012012013,32488.091173623783,1
0.12032032032032032,32499.386917162636,1
0.12052052052052052,32510.7394681866,1
0.12072072072072071,32522.1562952032,1
0.12092092092092094,32533.625489913,1
0.12112112112112113,32545.154411007366,1
0.12132132132132133,32556.740436293432,1
0.12152152152152151,32568.381964659795,1
0.12172172172172174,32580.076334661306,1
0.12192192192192193,32591.83115663443,1
0.12212212212212213,32596.001286105675,1
0.12232232232232232,32599.46564569356,1
0.12252252252252252,32603.01666728141,1
0.12272272272272274,32606.654389140414,1
0.12292292292292294,32610.372339723002,1
0.12312312312312312,32614.170712210216,1
0.12332332332332333,32619.166928591425,1
0.12352352352352353,32623.10321725965,1
0.12372372372372374,32627.116755602587,1
0.12392392392392393,32631.215847634478,1
0.12412412412412413,32635.40030200347,1
0.12432432432432433,32639.66375807434,1
0.12452452452452452,32644.008876427102,1
0.12472472472472473,32648.98959753702,1
0.12492492492492493,32654.36449761507,1
0.12512512512512514,32659.825545446132,1
0.12532532532532534,32665.372459208094,1
0.1255255255255255,32670.998739835206,1
0.12572572572572574,32676.706933968715,1
0.12592592592592594,32682.49969711902,1
0.12612612612612614,32688.370548532046,1
0.12632632632632632,32694.322095922813,1
0.12652652652652652,32700.357066332563,1
0.12672672672672675,32706.468979556703,1
0.12692692692692695,32712.115866428707,1
0.12712712712712712,32717.383259732185,1
0.12732732732732732,32722.729835890266,1
0.12752752752752752,32728.158425178586,1
0.12772772772772775,32733.662684699684,1
0.12792792792792793,32739.248437739767,1
0.12812812812812813,32744.909443119635,1
0.12832832832832833,32750.648454750735,1
0.12852852852852853,32756.46838775953,1
0.12872872872872873,32762.36588110198,1
0.12892892892892893,32768.34103292637,1
0.12912912912912913,32774.39047610245,1
0.12932932932932933,32780.52012551983,1
0.12952952952952954,32786.726797278054,1
0.12972972972972974,32793.01049141011,1
0.12992992992992994,32799.36795629118,1
0.13013013013013014,32805.80510396293,1
0.13033033033033034,32812.31901621233,1
0.13053053053053051,32818.91240208129,1
0.13073073073073074,32825.57628101125,1
0.13093093093093094,32832.322577197505,1
0.13113113113113115,32839.13921585762,1
0.13133133133133132,32846.038258885215,1
0.13153153153153152,32853.01049630074,1
0.13173173173173175,32860.0591377558,1
0.13193193193193195,32867.18392055673,1
0.13213213213213212,32874.388069587345,1
0.13233233233233233,32881.66845348251,1
0.13253253253253253,32889.01905546592,1
0.13273273273273276,32896.48331327522,1
0.13293293293293293,32904.13074141579,1
0.13313313313313313,32911.851535431975,1
0.13333333333333333,32919.65196219295,1
0.13353353353353353,32927.52896530573,1
0.13373373373373373,32935.4826262461,1
0.13393393393393394,32943.513050176014,1
0.13413413413413414,32951.62045799712,1
0.13433433433433434,32959.80484515707,1
0.13453453453453454,32968.06939585237,1
0.13473473473473474,32976.40816117052,1
0.13493493493493494,32984.87425841245,1
0.13513513513513514,32993.51192063868,1
0.13533533533533534,33002.22786904886,1
0.13553553553553555,33011.02232271091,1
0.13573573573573575,33019.8985766891,1
0.13593593593593595,33028.85371121503,1
0.13613613613613615,33037.891076318214,1
0.13633633633633632,33047.00466705706,1
0.13653653653653655,33056.1978289235,1
0.13673673673673675,33066.35070649598,1
0.13693693693693695,33080.357990530225,1
0.13713713713713713,33094.44257729182,1
0.13733733733733733,33108.6016172479,1
0.13753753753753756,33122.835296695535,1
0.13773773773773776,33137.14394564357,1
0.13793793793793793,33151.53095128062,1
0.13813813813813813,33165.99011746265,1
0.13833833833833833,33180.52805463709,1
0.13853853853853856,33195.14183400753,1
0.13873873873873874,33209.51644586722,1
0.13893893893893894,32409.126632452306,1
0.13913913913913914,32438.484316883074,1
0.13933933933933934,32467.874147187784,1
0.13953953953953954,32497.302663889383,1
0.13973973973973974,32526.767156570433,1
0.13993993993993994,32556.268056298384,1
0.14014014014014015,32585.80891470454,1
0.14034034034034035,32615.383918047934,1
0.14054054054054055,32644.99659536814,1
0.14074074074074075,32674.653590153794,1
0.14094094094094095,32704.34617158516,1
0.14114114114114115,82911.18315279834,1
0.14134134134134133,83586.34703966002,1
0.14154154154154155,84265.72686604744,1
0.14174174174174176,84949.19792110063,1
0.14194194194194196,85636.61509404605,1
0.14214214214214213,86327.89176055847,1
0.14234234234234233,87022.88588113719,1
0.14254254254254256,87721.48745247826,1
0.14274274274274276,88423.56857629167,1
0.14294294294294294,89128.98795987909,1
0.14314314314314314,89837.6357537971,1
0.14334334334334334,90549.37958195504,1
0.14354354354354357,91264.09794545847,1
0.14374374374374374,91981.68125683455,1
0.14394394394394394,92702.00612372142,1
0.14414414414414414,93424.96213654612,1
0.14434434434434434,94150.45281342942,1
0.14454454454454455,94878.36898658663,1
0.14474474474474475,95608.625500604,1
0.14494494494494495,96341.1249124502,1
0.14514514514514515,97075.79836031441,1
0.14534534534534535,97812.54547043901,1
0.14554554554554555,98551.32964511577,1
0.14574574574574575,99292.08042362238,1
0.14594594594594595,100034.74389453387,1
0.14614614614614616,100779.27316997724,1
0.14634634634634633,101525.62822276671,1
0.14654654654654656,102273.78576078078,1
0.14674674674674676,103023.71915142213,1
0.14694694694694696,103775.41799560728,1
0.14714714714714713,104528.85712079193,1
0.14734734734734736,105284.0364237744,1
0.14754754754754756,106040.95945654613,1
0.14774774774774777,106799.6459024676,1
0.14794794794794794,107560.08180648874,1
0.14814814814814814,108322.29417674466,1
0.14834834834834837,109086.30351534182,1
0.14854854854854857,109852.12573106782,1
0.14874874874874874,110619.74494111212,1
0.14894894894894894,111389.14441318487,1
0.14914914914914915,112160.19984191516,1
0.14934934934934938,112932.459590309,1
0.14954954954954955,113702.79575401619,1
0.14974974974974975,114488.8049524182,1
0.14994994994994995,115312.6628580923,1
0.15015015015015015,116170.666432409,1
0.15035035035035038,117022.81734385582,1
0.15055055055055055,117876.31880749608,1
0.15075075075075076,118731.2413062407,1
0.15095095095095096,119587.07417736441,1
0.15115115115115116,120444.98698642167,1
0.15135135135135136,121304.63421874226,1
0.15155155155155156,122166.5151471963,1
0.15175175175175176,123030.25737415279,1
0.15195195195195196,123895.7551547413,1
0.15215215215215216,124762.902197933,1
0.15235235235235237,125631.58206787561,1
0.15255255255255257,126501.68400975599,1
0.15275275275275277,127373.07353713537,1
0.15295295295295297,128245.6365249708,1
0.15315315315315314,129119.25968547842,1
0.15335335335335337,129993.84578256744,1
0.15355355355355357,130869.25203442722,1
0.15375375375375377,131752.39530139335,1
0.15395395395395395,132629.19682266752,1
0.15415415415415415,133506.5743797749,1
0.15435435435435438,134384.47511227656,1
0.15455455455455458,135262.86795959523,1
0.15475475475475475,136141.7334306227,1
0.15495495495495495,137021.1211322256,1
0.15515515515515516,137901.07433008385,1
0.15535535535535538,138779.1495997973,1
0.15555555555555556,139653.7643786994,1
0.15575575575575576,140529.0973538294,1
0.15595595595595596,141405.40173807196,1
0.15615615615615616,142282.9651516751,1
0.15635635635635636,143162.1858376748,1
0.15655655655655656,144043.48196210276,1
0.15675675675675677,144927.38295419537,1
0.15695695695695697,145814.54315484499,1
0.15715715715715717,145397.4233612232,1
0.15735735735735737,146311.6093950109,1
0.15755755755755757,147231.66331906227,1
0.15775775775775777,148157.73110785685,1
0.15795795795795797,149089.95918306152,1
0.15815815815815815,150028.50523882342,1
0.15835835835835838,150973.52134759398,1
0.15855855855855858,151925.16646888154,1
0.15875875875875878,152883.60311599873,1
0.15895895895895895,153848.99749958256,1
0.15915915915915915,154821.5196646761,1
0.15935935935935938,155801.34359101512,1
0.15955955955955958,156788.64737684303,1
0.15975975975975976,157783.61344608295,1
0.15995995995995996,158786.4250464207,1
0.16016016016016016,159797.24132874835,1
0.1603603603603604,160816.26151164246,1
0.16056056056056056,161843.716965266,1
0.16076076076076076,162879.81343872056,1
0.16096096096096096,163924.7618426826,1
0.1611611611611612,164978.77841740294,1
0.16136136136136137,166042.0849049402,1
0.16156156156156157,167114.90873704918,1
0.16176176176176177,168197.48321936285,1
0.16196196196196197,169290.04772458857,1
0.16216216216216217,170392.84789192982,1
0.16236236236236237,171506.12211408306,1
0.16256256256256257,172630.08951858303,1
0.16276276276276277,173765.06831670384,1
0.16296296296296298,174911.33133061416,1
0.16316316316316318,176069.1587724893,1
0.16336336336336338,177238.83841516927,1
0.16356356356356358,178420.66553189693,1
0.16376376376376378,179614.94399657994,1
0.16396396396396395,180821.98621529524,1
0.16416416416416418,182042.11300067764,1
0.16436436436436438,183275.6541095154,1
0.16456456456456459,184522.94853716381,1
0.16476476476476476,185784.34482137344,1
0.16496496496496496,187060.20135623592,1
0.1651651651651652,188350.88671625507,1
0.1653653653653654,189656.7799913893,1
0.16556556556556556,190978.27113220244,1
0.16576576576576577,192315.76130666953,1
0.16596596596596597,193669.6632681191,1
0.1661661661661662,195040.40173497444,1
0.16636636636636637,196428.41378253666,1
0.16656656656656657,197834.149263798,1
0.16676676676676677,199258.0711868217,1
0.16696696696696697,200700.21277222197,1
0.16716716716716717,202161.94977722582,1
0.16736736736736738,203643.34573480385,1
0.16756756756756758,205144.92059735296,1
0.16776776776776778,206667.2098305654,1
0.16796796796796798,208210.75927212503,1
0.16816816816816818,209776.14995492678,1
0.16836836836836838,211363.9591022459,1
0.16856856856856858,212974.78939654646,1
0.16876876876876878,214609.2616108201,1
0.16896896896896896,216268.0105819473,1
0.1691691691691692,217951.70492718718,1
0.1693693693693694,219661.01728776822,1
0.1695695695695696,221396.6466076699,1
0.16976976976976976,223159.3109162998,1
0.16996996996996996,224949.7489535711,1
0.1701701701701702,226768.72950167648,1
0.1703703703703704,228617.03961581417,1
0.17057057057057057,230495.49009433898,1
0.17077077077077077,232404.9161911622,1
0.17097097097097097,234346.17834255195,1
0.1711711711711712,236320.16290956017,1
0.17137137137137137,238327.7829369208,1
0.17157157157157157,240369.9789291305,1
0.17177177177177178,242447.72901689174,1
0.17197197197197198,244562.0543158262,1
0.17217217217217218,246713.95061501698,1
0.17237237237237238,248904.4764074856,1
0.17257257257257258,251134.7218166127,1
0.17277277277277278,253405.80949809155,1
0.17297297297297298,255718.89556935825,1
0.17317317317317318,258075.17056904026,1
0.17337337337337339,260475.860450807,1
0.1735735735735736,262922.22761587077,1
0.1737737737737738,265415.57198757346,1
0.173973973973974,267957.2321375144,1
0.1741741741741742,270548.5864675167,1
0.1743743743743744,273191.0480860145,1
0.1745745745745746,275886.0804411648,1
0.17477477477477477,278635.1843942086,1
0.174974974974975,281439.6383231837,1
0.1751751751751752,284301.30896360654,1
0.1753753753753754,287221.8388394725,1
0.17557557557557557,290202.9297805567,1
0.17577577577577577,293246.33132761426,1
0.175975975975976,296353.8480211847,1
0.1761761761761762,299527.34193205077,1
0.17637637637637638,302768.73546020995,1
0.17657657657657658,306080.01444007887,1
0.17677677677677678,309463.2315940748,1
0.176976976976977,312920.50401018746,1
0.17717717717717718,316454.0430066284,1
0.17737737737737738,320066.12047732034,1
0.17757757757757758,323759.09999407525,1
0.17777777777777778,327343.23878177063,1
0.17797797797797799,330877.95373437717,1
0.1781781781781782,334486.9078153436,1
0.1783783783783784,338172.1309263035,1
0.1785785785785786,341935.7299628494,1
0.1787787787787788,345779.8958739566,1
0.178978978978979,349706.91168646154,1
0.1791791791791792,353719.1615890547,1
0.1793793793793794,357819.14046626654,1
0.1795795795795796,362009.46700442623,1
0.17977977977977977,366200.91710250947,1
0.17997997997998,370165.9932509829,1
0.1801801801801802,374211.28230027563,1
0.1803803803803804,378339.02095878916,1
0.18058058058058057,382551.58081924747,1
0.18078078078078078,386851.4840719597,1
0.180980980980981,391241.4208203635,1
0.1811811811811812,395724.2681103285,1
0.18138138138138138,400303.1107907184,1
0.18158158158158158,404981.26432928344,1
0.18178178178178178,409762.29971500934,1
0.181981981981982,414650.0705914306,1
0.18218218218218218,419648.7427753426,1
0.18238238238238239,424762.8263334129,1
0.1825825825825826,429997.2104079242,1
0.1827827827827828,435357.20100661815,1
0.182982982982983,440848.5620018551,1
0.1831831831831832,446477.5596192782,1
0.1833833833833834,452251.01074179576,1
0.1835835835835836,458176.33540276164,1
0.1837837837837838,207382.03008808865,1
0.183983983983984,210265.7142378647,1
0.1841841841841842,213247.84075044206,1
0.1843843843843844,216334.24763328073,1
0.1845845845845846,219531.53454464822,1
0.18478478478478477,222847.64876118413,1
0.184984984984985,226292.81495039535,1
0.1851851851851852,229882.3467418812,1
0.1853853853853854,233644.63931338346,1
0.18558558558558558,237648.4861848232,1
0.18578578578578578,242061.9528042874,1
0.185985985985986,246928.05876543088,1
0.1861861861861862,251800.2651804575,1
0.18638638638638638,254039.59137739902,1
0.18658658658658658,258716.41952186744,1
0.1867867867867868,263599.1970198053,1
0.186986986986987,268702.0566181681,1
0.1871871871871872,274040.4501578974,1
0.1873873873873874,279631.3060766027,1
0.1875875875875876,285493.2100027264,1
0.18778778778778782,291646.61249264755,1
0.187987987987988,298114.0687592696,1
0.1881881881881882,304920.51632195397,1
0.1883883883883884,312093.5977386106,1
0.1885885885885886,319664.03719148017,1
0.1887887887887888,327666.0817005756,1
0.188988988988989,335962.1846489362,1
0.1891891891891892,344690.75335271796,1
0.1893893893893894,353949.5856734927,1
0.1895895895895896,363788.83948163176,1
0.1897897897897898,374265.188998051,1
0.18998998998999,385442.91817817994,1
0.1901901901901902,397395.24060468125,1
0.1903903903903904,410205.90127921413,1
0.19059059059059058,423971.13870691345,1
0.1907907907907908,438802.100919468,1
0.190990990990991,454615.66704396205,1
0.1911911911911912,471467.57589974423,1
0.19139139139139139,489752.6264269583,1
0.1915915915915916,509662.01575511065,1
0.19179179179179182,531422.4442323406,1
0.19199199199199202,555304.7418578906,1
0.1921921921921922,581635.1350236323,1
0.1923923923923924,610810.1461404765,1
0.1925925925925926,643316.5691043651,1
0.19279279279279282,679758.6575673568,1
0.192992992992993,720895.7561095871,1
0.1931931931931932,767695.333586908,1
0.1933933933933934,821409.5125977674,1
0.1935935935935936,883687.7173706897,1
0.1937937937937938,956747.5470041352,1
0.193993993993994,1043641.9737128797,1
0.1941941941941942,1148692.7630622103,1
0.1943943943943944,1278224.6025418246,1
0.1945945945945946,1441874.9187726963,1
0.1947947947947948,1655084.6853560207,1
0.194994994994995,1944230.8092822742,1
0.1951951951951952,2358366.123899349,1
0.1953953953953954,3000188.623416332,1
0.19559559559559558,4126715.470925549,1
0.1957957957957958,6612051.559225197,1
0.19599599599599601,16550576.211960288,1
0.19619619619619622,74367.42448073579,1
0.1963963963963964,75005.13809580576,1
0.1965965965965966,75657.14958142531,1
0.19679679679679682,76323.9236985748,1
0.19699699699699702,77005.94424475252,1
0.1971971971971972,75611.04203619508,1
0.1973973973973974,7061092.6851951005,1
0.1975975975975976,2322548.3210370285,1
0.19779779779779783,1389202.434150608,1
0.197997997997998,992665.2348120942,1
0.1981981981981982,773744.3501423231,1
0.1983983983983984,636162.5429892708,1
0.19859859859859863,542946.1372203177,1
0.1987987987987988,474174.4427489212,1
0.198998998998999,421346.70875685674,1
0.1991991991991992,379489.53119197785,1
0.1993993993993994,345500.7539027389,1
0.1995995995995996,317345.8609592201,1
0.1997997997997998,293635.5077502288,1
0.2,273388.82086573687,1

